A Hybrid High-Order method for creeping flows of non-Newtonian fluids

In this paper, we design and analyze a Hybrid High-Order discretization method for the steady motion of non-Newtonian, incompressible fluids in the Stokes approximation of small velocities. The proposed method has several appealing features including the support of general meshes and high-order, unconditional inf-sup stability, and orders of convergence that match those obtained for scalar Leray-Lions problems. A complete well-posedness and convergence analysis of the method is carried out under new, general assumptions on the strain rate-shear stress law, which encompass several common examples such as the power-law and Carreau-Yasuda models. Numerical examples complete the exposition.

==> results/lid_driven_cavity/disttrimesh/re1_r125_k1_128_u1.txt <==
a	Points:1
0	0
-2.4293e-05	0.001
-4.8586e-05	0.002
-7.2879e-05	0.003
-9.6896e-05	0.004
-0.00012012	0.005
-0.00014334	0.006
-0.00016657	0.007
-0.00018958	0.008
-0.00021236	0.009
-0.0002347	0.01
-0.00025689	0.011
-0.00027849	0.012
-0.00030009	0.013
-0.00032169	0.014
-0.00034329	0.015
-0.00036469	0.016
-0.00038605	0.017
-0.00040741	0.018
-0.00042877	0.019
-0.00044976	0.02
-0.0004705	0.021
-0.00049125	0.022
-0.00051214	0.023
-0.0005332	0.024
-0.00055426	0.025
-0.0005753	0.026
-0.00059627	0.027
-0.00061725	0.028
-0.00063822	0.029
-0.0006592	0.03
-0.00068031	0.031
-0.0007015	0.032
-0.00072269	0.033
-0.00074388	0.034
-0.00076606	0.035
-0.00078746	0.036
-0.00080885	0.037
-0.00083029	0.038
-0.00085203	0.039
-0.0008738	0.04
-0.00089579	0.041
-0.00091792	0.042
-0.00094004	0.043
-0.00096247	0.044
-0.00098516	0.045
-0.0010078	0.046
-0.0010309	0.047
-0.0010538	0.048
-0.0010768	0.049
-0.0011002	0.05
-0.0011238	0.051
-0.0011474	0.052
-0.0011709	0.053
-0.0011946	0.054
-0.0012189	0.055
-0.0012433	0.056
-0.0012677	0.057
-0.0012924	0.058
-0.0013171	0.059
-0.0013425	0.06
-0.0013679	0.061
-0.0013932	0.062
-0.0014191	0.063
-0.0014451	0.064
-0.0014711	0.065
-0.0014972	0.066
-0.0015235	0.067
-0.0015507	0.068
-0.0015781	0.069
-0.0016057	0.07
-0.0016336	0.071
-0.0016615	0.072
-0.0016895	0.073
-0.0017174	0.074
-0.0017458	0.075
-0.0017744	0.076
-0.0018035	0.077
-0.0018334	0.078
-0.0018634	0.079
-0.0018934	0.08
-0.0019233	0.081
-0.0019535	0.082
-0.0019847	0.083
-0.0020158	0.084
-0.002047	0.085
-0.0020788	0.086
-0.0021108	0.087
-0.0021431	0.088
-0.0021758	0.089
-0.0022088	0.09
-0.0022423	0.091
-0.0022763	0.092
-0.0023102	0.093
-0.0023447	0.094
-0.0023792	0.095
-0.0024143	0.096
-0.0024496	0.097
-0.0024854	0.098
-0.0025219	0.099
-0.0025584	0.1
-0.0025949	0.101
-0.0026317	0.102
-0.0026699	0.103
-0.0027081	0.104
-0.0027458	0.105
-0.0027836	0.106
-0.0028228	0.107
-0.0028619	0.108
-0.0029019	0.109
-0.0029423	0.11
-0.002983	0.111
-0.0030238	0.112
-0.0030652	0.113
-0.0031074	0.114
-0.0031496	0.115
-0.0031917	0.116
-0.0032342	0.117
-0.0032778	0.118
-0.0033217	0.119
-0.0033664	0.12
-0.0034112	0.121
-0.0034567	0.122
-0.0035024	0.123
-0.0035484	0.124
-0.0035956	0.125
-0.0036425	0.126
-0.0036895	0.127
-0.0037374	0.128
-0.0037857	0.129
-0.0038352	0.13
-0.0038848	0.131
-0.0039346	0.132
-0.0039853	0.133
-0.0040364	0.134
-0.0040875	0.135
-0.0041399	0.136
-0.0041926	0.137
-0.0042452	0.138
-0.0042999	0.139
-0.0043547	0.14
-0.0044096	0.141
-0.0044644	0.142
-0.0045193	0.143
-0.0045746	0.144
-0.0046327	0.145
-0.0046908	0.146
-0.0047488	0.147
-0.0048066	0.148
-0.0048647	0.149
-0.0049243	0.15
-0.0049844	0.151
-0.0050448	0.152
-0.0051066	0.153
-0.0051693	0.154
-0.0052316	0.155
-0.0052945	0.156
-0.0053579	0.157
-0.0054236	0.158
-0.0054893	0.159
-0.0055551	0.16
-0.0056208	0.161
-0.0056875	0.162
-0.0057562	0.163
-0.0058249	0.164
-0.0058936	0.165
-0.0059623	0.166
-0.0060329	0.167
-0.0061046	0.168
-0.0061764	0.169
-0.0062481	0.17
-0.0063198	0.171
-0.0063944	0.172
-0.0064694	0.173
-0.0065445	0.174
-0.0066196	0.175
-0.0066962	0.176
-0.0067739	0.177
-0.0068517	0.178
-0.0069296	0.179
-0.0070095	0.18
-0.0070894	0.181
-0.0071695	0.182
-0.007252	0.183
-0.0073344	0.184
-0.0074169	0.185
-0.0075013	0.186
-0.0075865	0.187
-0.0076716	0.188
-0.0077581	0.189
-0.0078454	0.19
-0.0079327	0.191
-0.0080222	0.192
-0.0081114	0.193
-0.0082029	0.194
-0.0082945	0.195
-0.008386	0.196
-0.0084778	0.197
-0.0085726	0.198
-0.0086674	0.199
-0.0087623	0.2
-0.0088579	0.201
-0.0089558	0.202
-0.0090535	0.203
-0.0091522	0.204
-0.0092524	0.205
-0.0093524	0.206
-0.0094543	0.207
-0.0095576	0.208
-0.0096607	0.209
-0.0097639	0.21
-0.0098699	0.211
-0.0099767	0.212
-0.010084	0.213
-0.01019	0.214
-0.0103	0.215
-0.01041	0.216
-0.010521	0.217
-0.010633	0.218
-0.010745	0.219
-0.01086	0.22
-0.010975	0.221
-0.01109	0.222
-0.011207	0.223
-0.011324	0.224
-0.011442	0.225
-0.011562	0.226
-0.011683	0.227
-0.011805	0.228
-0.011927	0.229
-0.012051	0.23
-0.012176	0.231
-0.012302	0.232
-0.012429	0.233
-0.012558	0.234
-0.012687	0.235
-0.012816	0.236
-0.012947	0.237
-0.013079	0.238
-0.013212	0.239
-0.013347	0.24
-0.013482	0.241
-0.01362	0.242
-0.013758	0.243
-0.013895	0.244
-0.014036	0.245
-0.014177	0.246
-0.014318	0.247
-0.014463	0.248
-0.014608	0.249
-0.014754	0.25
-0.014901	0.251
-0.015049	0.252
-0.015198	0.253
-0.015349	0.254
-0.0155	0.255
-0.015653	0.256
-0.015807	0.257
-0.015962	0.258
-0.016118	0.259
-0.016275	0.26
-0.016436	0.261
-0.016596	0.262
-0.016757	0.263
-0.016919	0.264
-0.017084	0.265
-0.017249	0.266
-0.017414	0.267
-0.017582	0.268
-0.017753	0.269
-0.017924	0.27
-0.018094	0.271
-0.018265	0.272
-0.018441	0.273
-0.018617	0.274
-0.018793	0.275
-0.018969	0.276
-0.019147	0.277
-0.019328	0.278
-0.019509	0.279
-0.019693	0.28
-0.019877	0.281
-0.020063	0.282
-0.02025	0.283
-0.020438	0.284
-0.020628	0.285
-0.02082	0.286
-0.021012	0.287
-0.021204	0.288
-0.021399	0.289
-0.021596	0.29
-0.021794	0.291
-0.021994	0.292
-0.022195	0.293
-0.022399	0.294
-0.022602	0.295
-0.022806	0.296
-0.023011	0.297
-0.02322	0.298
-0.023431	0.299
-0.023642	0.3
-0.023852	0.301
-0.024063	0.302
-0.024275	0.303
-0.024494	0.304
-0.024711	0.305
-0.024927	0.306
-0.025149	0.307
-0.025371	0.308
-0.025593	0.309
-0.025818	0.31
-0.026043	0.311
-0.026272	0.312
-0.0265	0.313
-0.026729	0.314
-0.026961	0.315
-0.027194	0.316
-0.02743	0.317
-0.027666	0.318
-0.027904	0.319
-0.028145	0.32
-0.028385	0.321
-0.028626	0.322
-0.028868	0.323
-0.029115	0.324
-0.029361	0.325
-0.029607	0.326
-0.029855	0.327
-0.030107	0.328
-0.030359	0.329
-0.030613	0.33
-0.030868	0.331
-0.031124	0.332
-0.031382	0.333
-0.031642	0.334
-0.031901	0.335
-0.032165	0.336
-0.032429	0.337
-0.032693	0.338
-0.032961	0.339
-0.033231	0.34
-0.033499	0.341
-0.033768	0.342
-0.034042	0.343
-0.034317	0.344
-0.034591	0.345
-0.034867	0.346
-0.035146	0.347
-0.035426	0.348
-0.035706	0.349
-0.03599	0.35
-0.036275	0.351
-0.03656	0.352
-0.036846	0.353
-0.037136	0.354
-0.037427	0.355
-0.037717	0.356
-0.038009	0.357
-0.038306	0.358
-0.038603	0.359
-0.038899	0.36
-0.039196	0.361
-0.039494	0.362
-0.039796	0.363
-0.040099	0.364
-0.040403	0.365
-0.040708	0.366
-0.041014	0.367
-0.041322	0.368
-0.041632	0.369
-0.041942	0.37
-0.042254	0.371
-0.042568	0.372
-0.042882	0.373
-0.043198	0.374
-0.043517	0.375
-0.043837	0.376
-0.044157	0.377
-0.044476	0.378
-0.044798	0.379
-0.045125	0.38
-0.045451	0.381
-0.045777	0.382
-0.046103	0.383
-0.04643	0.384
-0.04676	0.385
-0.047091	0.386
-0.047425	0.387
-0.047759	0.388
-0.048095	0.389
-0.048432	0.39
-0.048769	0.391
-0.049107	0.392
-0.049446	0.393
-0.049787	0.394
-0.050129	0.395
-0.050472	0.396
-0.050816	0.397
-0.05116	0.398
-0.051507	0.399
-0.051855	0.4
-0.052203	0.401
-0.052552	0.402
-0.052902	0.403
-0.053254	0.404
-0.053608	0.405
-0.053961	0.406
-0.054314	0.407
-0.05467	0.408
-0.055024	0.409
-0.055383	0.41
-0.055742	0.411
-0.0561	0.412
-0.056459	0.413
-0.05682	0.414
-0.057183	0.415
-0.057546	0.416
-0.057909	0.417
-0.058274	0.418
-0.058638	0.419
-0.059003	0.42
-0.05937	0.421
-0.059736	0.422
-0.060103	0.423
-0.060471	0.424
-0.060841	0.425
-0.061211	0.426
-0.061582	0.427
-0.061952	0.428
-0.062322	0.429
-0.062694	0.43
-0.063066	0.431
-0.063438	0.432
-0.063811	0.433
-0.064185	0.434
-0.064562	0.435
-0.064936	0.436
-0.065312	0.437
-0.065687	0.438
-0.066063	0.439
-0.066439	0.44
-0.066816	0.441
-0.067192	0.442
-0.067568	0.443
-0.067945	0.444
-0.068321	0.445
-0.068699	0.446
-0.069077	0.447
-0.069454	0.448
-0.069832	0.449
-0.07021	0.45
-0.070588	0.451
-0.070966	0.452
-0.071344	0.453
-0.071723	0.454
-0.072101	0.455
-0.072479	0.456
-0.072856	0.457
-0.073234	0.458
-0.073611	0.459
-0.073987	0.46
-0.074364	0.461
-0.07474	0.462
-0.075116	0.463
-0.075492	0.464
-0.075867	0.465
-0.076242	0.466
-0.076617	0.467
-0.07699	0.468
-0.077364	0.469
-0.077737	0.47
-0.07811	0.471
-0.078482	0.472
-0.078853	0.473
-0.079224	0.474
-0.079595	0.475
-0.079963	0.476
-0.080332	0.477
-0.0807	0.478
-0.081067	0.479
-0.081432	0.48
-0.081798	0.481
-0.082163	0.482
-0.082525	0.483
-0.082887	0.484
-0.083249	0.485
-0.083607	0.486
-0.083966	0.487
-0.084324	0.488
-0.084681	0.489
-0.085038	0.49
-0.085391	0.491
-0.085743	0.492
-0.086094	0.493
-0.086444	0.494
-0.086794	0.495
-0.087141	0.496
-0.087489	0.497
-0.087833	0.498
-0.088176	0.499
-0.088517	0.5
-0.088857	0.501
-0.089194	0.502
-0.089531	0.503
-0.089866	0.504
-0.090198	0.505
-0.090529	0.506
-0.090859	0.507
-0.091185	0.508
-0.091509	0.509
-0.091832	0.51
-0.092154	0.511
-0.092475	0.512
-0.092793	0.513
-0.093107	0.514
-0.093417	0.515
-0.093728	0.516
-0.094038	0.517
-0.094348	0.518
-0.09465	0.519
-0.094948	0.52
-0.095247	0.521
-0.095546	0.522
-0.095844	0.523
-0.096135	0.524
-0.096424	0.525
-0.096712	0.526
-0.096998	0.527
-0.097279	0.528
-0.097558	0.529
-0.097834	0.53
-0.098108	0.531
-0.098375	0.532
-0.098642	0.533
-0.098909	0.534
-0.099175	0.535
-0.099431	0.536
-0.099688	0.537
-0.099942	0.538
-0.10019	0.539
-0.10044	0.54
-0.10068	0.541
-0.10092	0.542
-0.10116	0.543
-0.1014	0.544
-0.10162	0.545
-0.10184	0.546
-0.10207	0.547
-0.1023	0.548
-0.10251	0.549
-0.10273	0.55
-0.10294	0.551
-0.10315	0.552
-0.10335	0.553
-0.10355	0.554
-0.10375	0.555
-0.10394	0.556
-0.10413	0.557
-0.10432	0.558
-0.1045	0.559
-0.10468	0.56
-0.10485	0.561
-0.10502	0.562
-0.10519	0.563
-0.10535	0.564
-0.10551	0.565
-0.10566	0.566
-0.10581	0.567
-0.10596	0.568
-0.10611	0.569
-0.10625	0.57
-0.10638	0.571
-0.10651	0.572
-0.10664	0.573
-0.10676	0.574
-0.10687	0.575
-0.10699	0.576
-0.10711	0.577
-0.10721	0.578
-0.10731	0.579
-0.10741	0.58
-0.1075	0.581
-0.10759	0.582
-0.10768	0.583
-0.10775	0.584
-0.10783	0.585
-0.1079	0.586
-0.10797	0.587
-0.10803	0.588
-0.10809	0.589
-0.10815	0.59
-0.1082	0.591
-0.10824	0.592
-0.10828	0.593
-0.10832	0.594
-0.10835	0.595
-0.10838	0.596
-0.1084	0.597
-0.10842	0.598
-0.10843	0.599
-0.10844	0.6
-0.10844	0.601
-0.10844	0.602
-0.10844	0.603
-0.10843	0.604
-0.10842	0.605
-0.1084	0.606
-0.10838	0.607
-0.10835	0.608
-0.10832	0.609
-0.10828	0.61
-0.10824	0.611
-0.1082	0.612
-0.10814	0.613
-0.10809	0.614
-0.10803	0.615
-0.10797	0.616
-0.1079	0.617
-0.10783	0.618
-0.10775	0.619
-0.10767	0.62
-0.10758	0.621
-0.10749	0.622
-0.1074	0.623
-0.1073	0.624
-0.10719	0.625
-0.10709	0.626
-0.10698	0.627
-0.10686	0.628
-0.10674	0.629
-0.10661	0.63
-0.10648	0.631
-0.10635	0.632
-0.10621	0.633
-0.10607	0.634
-0.10592	0.635
-0.10577	0.636
-0.10561	0.637
-0.10545	0.638
-0.10529	0.639
-0.10512	0.64
-0.10495	0.641
-0.10478	0.642
-0.10459	0.643
-0.10441	0.644
-0.10422	0.645
-0.10403	0.646
-0.10383	0.647
-0.10363	0.648
-0.10343	0.649
-0.10322	0.65
-0.10301	0.651
-0.1028	0.652
-0.10258	0.653
-0.10236	0.654
-0.10213	0.655
-0.1019	0.656
-0.10167	0.657
-0.10143	0.658
-0.10119	0.659
-0.10095	0.66
-0.1007	0.661
-0.10045	0.662
-0.1002	0.663
-0.099943	0.664
-0.099685	0.665
-0.099419	0.666
-0.099151	0.667
-0.098883	0.668
-0.098614	0.669
-0.098338	0.67
-0.098057	0.671
-0.097777	0.672
-0.097496	0.673
-0.097207	0.674
-0.096918	0.675
-0.096627	0.676
-0.096333	0.677
-0.096035	0.678
-0.095736	0.679
-0.095434	0.68
-0.09513	0.681
-0.094822	0.682
-0.094511	0.683
-0.094198	0.684
-0.093883	0.685
-0.093567	0.686
-0.093249	0.687
-0.092927	0.688
-0.092606	0.689
-0.092281	0.69
-0.091956	0.691
-0.091627	0.692
-0.091297	0.693
-0.090965	0.694
-0.09063	0.695
-0.090294	0.696
-0.089959	0.697
-0.089618	0.698
-0.089278	0.699
-0.088937	0.7
-0.088594	0.701
-0.088249	0.702
-0.087904	0.703
-0.087558	0.704
-0.087209	0.705
-0.086859	0.706
-0.086508	0.707
-0.086156	0.708
-0.085802	0.709
-0.085448	0.71
-0.085094	0.711
-0.084737	0.712
-0.084379	0.713
-0.084022	0.714
-0.083664	0.715
-0.083305	0.716
-0.082945	0.717
-0.082584	0.718
-0.082223	0.719
-0.08186	0.72
-0.081497	0.721
-0.081134	0.722
-0.080771	0.723
-0.080407	0.724
-0.080042	0.725
-0.079677	0.726
-0.079311	0.727
-0.078946	0.728
-0.078581	0.729
-0.078215	0.73
-0.077848	0.731
-0.077481	0.732
-0.077114	0.733
-0.076747	0.734
-0.07638	0.735
-0.076013	0.736
-0.075645	0.737
-0.075278	0.738
-0.07491	0.739
-0.074542	0.74
-0.074174	0.741
-0.073806	0.742
-0.073438	0.743
-0.07307	0.744
-0.072703	0.745
-0.072335	0.746
-0.071967	0.747
-0.071598	0.748
-0.07123	0.749
-0.070862	0.75
-0.070494	0.751
-0.070127	0.752
-0.069759	0.753
-0.069391	0.754
-0.069023	0.755
-0.068655	0.756
-0.068287	0.757
-0.067918	0.758
-0.06755	0.759
-0.067182	0.76
-0.066814	0.761
-0.066445	0.762
-0.066077	0.763
-0.065709	0.764
-0.06534	0.765
-0.064972	0.766
-0.064603	0.767
-0.064234	0.768
-0.063866	0.769
-0.063497	0.77
-0.063127	0.771
-0.062757	0.772
-0.062388	0.773
-0.062018	0.774
-0.061648	0.775
-0.061277	0.776
-0.060906	0.777
-0.060535	0.778
-0.060163	0.779
-0.059791	0.78
-0.059418	0.781
-0.059046	0.782
-0.058671	0.783
-0.058297	0.784
-0.057922	0.785
-0.057546	0.786
-0.057169	0.787
-0.056791	0.788
-0.056412	0.789
-0.056033	0.79
-0.055651	0.791
-0.055268	0.792
-0.054885	0.793
-0.0545	0.794
-0.054112	0.795
-0.053724	0.796
-0.053336	0.797
-0.052942	0.798
-0.052546	0.799
-0.052151	0.8
-0.051755	0.801
-0.051352	0.802
-0.050949	0.803
-0.050544	0.804
-0.050133	0.805
-0.049718	0.806
-0.0493	0.807
-0.048883	0.808
-0.048463	0.809
-0.04803	0.81
-0.047596	0.811
-0.047162	0.812
-0.046726	0.813
-0.046283	0.814
-0.045832	0.815
-0.045379	0.816
-0.044917	0.817
-0.044444	0.818
-0.043971	0.819
-0.043496	0.82
-0.043008	0.821
-0.042512	0.822
-0.042004	0.823
-0.041497	0.824
-0.040987	0.825
-0.040455	0.826
-0.039918	0.827
-0.039381	0.828
-0.038816	0.829
-0.038252	0.83
-0.037677	0.831
-0.037098	0.832
-0.036493	0.833
-0.035875	0.834
-0.035256	0.835
-0.034634	0.836
-0.033964	0.837
-0.0333	0.838
-0.032637	0.839
-0.031928	0.84
-0.031216	0.841
-0.030515	0.842
-0.029769	0.843
-0.02901	0.844
-0.028218	0.845
-0.027413	0.846
-0.026607	0.847
-0.025791	0.848
-0.024917	0.849
-0.024038	0.85
-0.023159	0.851
-0.022217	0.852
-0.02127	0.853
-0.020312	0.854
-0.019272	0.855
-0.018277	0.856
-0.01722	0.857
-0.016104	0.858
-0.014988	0.859
-0.013872	0.86
-0.012757	0.861
-0.011565	0.862
-0.010332	0.863
-0.0090826	0.864
-0.0077808	0.865
-0.0064431	0.866
-0.005092	0.867
-0.0036962	0.868
-0.002234	0.869
-0.00072667	0.87
0.00077975	0.871
0.0022948	0.872
0.0039481	0.873
0.0056013	0.874
0.0072544	0.875
0.0089625	0.876
0.010741	0.877
0.012603	0.878
0.014534	0.879
0.016426	0.88
0.018352	0.881
0.020429	0.882
0.022505	0.883
0.024602	0.884
0.026799	0.885
0.029047	0.886
0.031353	0.887
0.033733	0.888
0.036161	0.889
0.038672	0.89
0.041309	0.891
0.043946	0.892
0.046582	0.893
0.049266	0.894
0.052184	0.895
0.055103	0.896
0.058022	0.897
0.060996	0.898
0.064094	0.899
0.067263	0.9
0.070558	0.901
0.073895	0.902
0.077346	0.903
0.080825	0.904
0.084442	0.905
0.088111	0.906
0.091965	0.907
0.095823	0.908
0.099671	0.909
0.10375	0.91
0.10795	0.911
0.11227	0.912
0.11658	0.913
0.1209	0.914
0.12524	0.915
0.12992	0.916
0.13461	0.917
0.13937	0.918
0.1443	0.919
0.14929	0.92
0.15455	0.921
0.15984	0.922
0.16513	0.923
0.17047	0.924
0.17605	0.925
0.18174	0.926
0.18754	0.927
0.19345	0.928
0.19949	0.929
0.20576	0.93
0.21204	0.931
0.21832	0.932
0.22489	0.933
0.23169	0.934
0.23847	0.935
0.24524	0.936
0.25223	0.937
0.25939	0.938
0.2667	0.939
0.27413	0.94
0.28175	0.941
0.2895	0.942
0.29724	0.943
0.30532	0.944
0.31348	0.945
0.32165	0.946
0.33007	0.947
0.33864	0.948
0.34755	0.949
0.35651	0.95
0.36541	0.951
0.37433	0.952
0.38369	0.953
0.39325	0.954
0.40281	0.955
0.41237	0.956
0.42235	0.957
0.43238	0.958
0.44256	0.959
0.45288	0.96
0.46352	0.961
0.47419	0.962
0.48497	0.963
0.49607	0.964
0.50727	0.965
0.51852	0.966
0.53016	0.967
0.54188	0.968
0.55361	0.969
0.56554	0.97
0.57769	0.971
0.58985	0.972
0.60238	0.973
0.615	0.974
0.62778	0.975
0.6407	0.976
0.65361	0.977
0.66702	0.978
0.68045	0.979
0.69392	0.98
0.70789	0.981
0.72191	0.982
0.73593	0.983
0.74994	0.984
0.76443	0.985
0.77897	0.986
0.7939	0.987
0.80884	0.988
0.82378	0.989
0.83904	0.99
0.85453	0.991
0.87002	0.992
0.88558	0.993
0.90154	0.994
0.91751	0.995
0.93379	0.996
0.95011	0.997
0.9666	0.998
0.98331	0.999
1	1



==> results/lid_driven_cavity/disttrimesh/re1_r125_k1_128_u2.txt <==
Points:0	b
0	0
0.001	0.0002218
0.002	0.0004426
0.003	0.0006634
0.004	0.00088155
0.005	0.0010991
0.006	0.0013103
0.007	0.0015188
0.008	0.0017319
0.009	0.0019444
0.01	0.0021533
0.011	0.0023674
0.012	0.0025792
0.013	0.0027893
0.014	0.0029994
0.015	0.00321
0.016	0.0034228
0.017	0.0036356
0.018	0.0038473
0.019	0.0040611
0.02	0.0042774
0.021	0.0044918
0.022	0.0047068
0.023	0.0049263
0.024	0.0051448
0.025	0.0053626
0.026	0.0055825
0.027	0.0058049
0.028	0.0060296
0.029	0.0062525
0.03	0.0064745
0.031	0.0066964
0.032	0.0069232
0.033	0.0071515
0.034	0.0073785
0.035	0.0076052
0.036	0.0078356
0.037	0.0080677
0.038	0.008299
0.039	0.008529
0.04	0.0087623
0.041	0.0089957
0.042	0.0092292
0.043	0.0094674
0.044	0.0097072
0.045	0.0099451
0.046	0.01018
0.047	0.010416
0.048	0.010651
0.049	0.010893
0.05	0.011134
0.051	0.011373
0.052	0.011611
0.053	0.011851
0.054	0.012095
0.055	0.012338
0.056	0.01258
0.057	0.012825
0.058	0.013069
0.059	0.013313
0.06	0.013553
0.061	0.013796
0.062	0.01404
0.063	0.014288
0.064	0.014535
0.065	0.014783
0.066	0.015031
0.067	0.015278
0.068	0.015524
0.069	0.015769
0.07	0.016009
0.071	0.016257
0.072	0.016503
0.073	0.016744
0.074	0.016991
0.075	0.017238
0.076	0.017478
0.077	0.017727
0.078	0.017976
0.079	0.018224
0.08	0.01847
0.081	0.018713
0.082	0.018957
0.083	0.019195
0.084	0.019441
0.085	0.019688
0.086	0.019924
0.087	0.020169
0.088	0.020412
0.089	0.020652
0.09	0.020892
0.091	0.021134
0.092	0.021374
0.093	0.021614
0.094	0.021853
0.095	0.022092
0.096	0.022328
0.097	0.022563
0.098	0.022799
0.099	0.023036
0.1	0.02327
0.101	0.023503
0.102	0.023737
0.103	0.02397
0.104	0.0242
0.105	0.02443
0.106	0.024662
0.107	0.02489
0.108	0.025118
0.109	0.025343
0.11	0.02557
0.111	0.025797
0.112	0.026021
0.113	0.026244
0.114	0.026465
0.115	0.026685
0.116	0.026907
0.117	0.027126
0.118	0.027346
0.119	0.027565
0.12	0.027777
0.121	0.027989
0.122	0.028201
0.123	0.028412
0.124	0.028625
0.125	0.028834
0.126	0.029041
0.127	0.029249
0.128	0.029457
0.129	0.029656
0.13	0.029859
0.131	0.030058
0.132	0.030257
0.133	0.030456
0.134	0.030653
0.135	0.03085
0.136	0.031048
0.137	0.031244
0.138	0.03143
0.139	0.031617
0.14	0.031805
0.141	0.031994
0.142	0.032179
0.143	0.032362
0.144	0.032542
0.145	0.032724
0.146	0.032901
0.147	0.033082
0.148	0.033255
0.149	0.033426
0.15	0.033597
0.151	0.033768
0.152	0.03394
0.153	0.034108
0.154	0.034272
0.155	0.034437
0.156	0.034601
0.157	0.034764
0.158	0.034921
0.159	0.035077
0.16	0.035234
0.161	0.035388
0.162	0.035538
0.163	0.035688
0.164	0.035837
0.165	0.035983
0.166	0.036128
0.167	0.036271
0.168	0.036413
0.169	0.036553
0.17	0.036691
0.171	0.036828
0.172	0.036961
0.173	0.037092
0.174	0.037223
0.175	0.037352
0.176	0.037477
0.177	0.037602
0.178	0.037728
0.179	0.037849
0.18	0.03797
0.181	0.038086
0.182	0.038202
0.183	0.038314
0.184	0.038427
0.185	0.038535
0.186	0.038641
0.187	0.038746
0.188	0.03885
0.189	0.038955
0.19	0.039054
0.191	0.039152
0.192	0.039248
0.193	0.039344
0.194	0.039437
0.195	0.039527
0.196	0.039616
0.197	0.039703
0.198	0.039787
0.199	0.039869
0.2	0.039951
0.201	0.040029
0.202	0.040104
0.203	0.040178
0.204	0.040254
0.205	0.040325
0.206	0.040394
0.207	0.040462
0.208	0.040526
0.209	0.040589
0.21	0.040652
0.211	0.040713
0.212	0.040768
0.213	0.040823
0.214	0.040879
0.215	0.04093
0.216	0.040979
0.217	0.041027
0.218	0.041075
0.219	0.041117
0.22	0.041158
0.221	0.041199
0.222	0.04124
0.223	0.04128
0.224	0.041312
0.225	0.041344
0.226	0.041376
0.227	0.041403
0.228	0.041429
0.229	0.041455
0.23	0.041477
0.231	0.041499
0.232	0.041517
0.233	0.041533
0.234	0.04155
0.235	0.041564
0.236	0.041573
0.237	0.041584
0.238	0.041594
0.239	0.041597
0.24	0.041599
0.241	0.0416
0.242	0.041603
0.243	0.041604
0.244	0.041601
0.245	0.041595
0.246	0.041588
0.247	0.041579
0.248	0.04157
0.249	0.041559
0.25	0.041543
0.251	0.041528
0.252	0.04151
0.253	0.041489
0.254	0.041468
0.255	0.041443
0.256	0.041417
0.257	0.04139
0.258	0.041363
0.259	0.041329
0.26	0.041297
0.261	0.041266
0.262	0.041231
0.263	0.041194
0.264	0.041154
0.265	0.041111
0.266	0.041068
0.267	0.041026
0.268	0.040982
0.269	0.040934
0.27	0.040885
0.271	0.040831
0.272	0.040779
0.273	0.040727
0.274	0.040669
0.275	0.040611
0.276	0.040552
0.277	0.040491
0.278	0.040425
0.279	0.040361
0.28	0.040298
0.281	0.040229
0.282	0.040159
0.283	0.040089
0.284	0.040016
0.285	0.039943
0.286	0.039869
0.287	0.039789
0.288	0.039712
0.289	0.039631
0.29	0.039549
0.291	0.039464
0.292	0.039378
0.293	0.039293
0.294	0.039206
0.295	0.039114
0.296	0.039023
0.297	0.038932
0.298	0.038836
0.299	0.038739
0.3	0.038643
0.301	0.038546
0.302	0.038443
0.303	0.038341
0.304	0.03824
0.305	0.038137
0.306	0.038028
0.307	0.03792
0.308	0.037813
0.309	0.037703
0.31	0.037591
0.311	0.037479
0.312	0.037365
0.313	0.037249
0.314	0.037131
0.315	0.037011
0.316	0.036892
0.317	0.036773
0.318	0.036649
0.319	0.036525
0.32	0.036401
0.321	0.036274
0.322	0.036146
0.323	0.036017
0.324	0.035886
0.325	0.035752
0.326	0.035618
0.327	0.035483
0.328	0.035352
0.329	0.035213
0.33	0.035076
0.331	0.034939
0.332	0.0348
0.333	0.034656
0.334	0.034513
0.335	0.03437
0.336	0.034225
0.337	0.034078
0.338	0.033932
0.339	0.033782
0.34	0.033631
0.341	0.033482
0.342	0.033328
0.343	0.033173
0.344	0.033019
0.345	0.032865
0.346	0.032706
0.347	0.032548
0.348	0.032391
0.349	0.032229
0.35	0.032068
0.351	0.031906
0.352	0.031742
0.353	0.031576
0.354	0.031411
0.355	0.031246
0.356	0.031078
0.357	0.030909
0.358	0.03074
0.359	0.030568
0.36	0.030397
0.361	0.030225
0.362	0.030052
0.363	0.029875
0.364	0.029697
0.365	0.029521
0.366	0.029344
0.367	0.029165
0.368	0.028987
0.369	0.02881
0.37	0.028627
0.371	0.028444
0.372	0.02826
0.373	0.028079
0.374	0.027896
0.375	0.027711
0.376	0.027524
0.377	0.027338
0.378	0.027149
0.379	0.026958
0.38	0.026768
0.381	0.026577
0.382	0.026386
0.383	0.026192
0.384	0.025999
0.385	0.025805
0.386	0.025609
0.387	0.025413
0.388	0.025217
0.389	0.025021
0.39	0.024824
0.391	0.024625
0.392	0.024426
0.393	0.024223
0.394	0.024023
0.395	0.023823
0.396	0.023619
0.397	0.023416
0.398	0.023214
0.399	0.023009
0.4	0.022804
0.401	0.022596
0.402	0.022389
0.403	0.022183
0.404	0.021977
0.405	0.021768
0.406	0.021559
0.407	0.02135
0.408	0.021139
0.409	0.020927
0.41	0.020714
0.411	0.020501
0.412	0.020289
0.413	0.020076
0.414	0.019862
0.415	0.019647
0.416	0.019432
0.417	0.019215
0.418	0.019
0.419	0.018784
0.42	0.018564
0.421	0.018347
0.422	0.018129
0.423	0.017909
0.424	0.017689
0.425	0.01747
0.426	0.017248
0.427	0.017026
0.428	0.016804
0.429	0.016584
0.43	0.016362
0.431	0.01614
0.432	0.015916
0.433	0.015691
0.434	0.015467
0.435	0.01524
0.436	0.015014
0.437	0.014788
0.438	0.014562
0.439	0.014338
0.44	0.014111
0.441	0.013882
0.442	0.013654
0.443	0.013427
0.444	0.013201
0.445	0.012971
0.446	0.012741
0.447	0.012513
0.448	0.012283
0.449	0.012052
0.45	0.011822
0.451	0.011589
0.452	0.011356
0.453	0.011128
0.454	0.010897
0.455	0.010663
0.456	0.010429
0.457	0.010199
0.458	0.0099674
0.459	0.0097334
0.46	0.009501
0.461	0.0092672
0.462	0.0090319
0.463	0.008797
0.464	0.0085626
0.465	0.0083284
0.466	0.0080946
0.467	0.0078599
0.468	0.007623
0.469	0.0073874
0.47	0.0071527
0.471	0.0069173
0.472	0.0066789
0.473	0.0064423
0.474	0.0062059
0.475	0.0059714
0.476	0.0057337
0.477	0.0054952
0.478	0.0052597
0.479	0.0050234
0.48	0.0047844
0.481	0.0045487
0.482	0.0043114
0.483	0.0040737
0.484	0.0038339
0.485	0.0035953
0.486	0.0033589
0.487	0.0031219
0.488	0.0028828
0.489	0.0026438
0.49	0.0024047
0.491	0.0021661
0.492	0.0019278
0.493	0.0016894
0.494	0.0014496
0.495	0.0012113
0.496	0.00097328
0.497	0.00073349
0.498	0.00049385
0.499	0.00025609
0.5	1.8173e-05
0.501	-0.00022008
0.502	-0.00045872
0.503	-0.00069805
0.504	-0.00093841
0.505	-0.0011775
0.506	-0.0014158
0.507	-0.0016536
0.508	-0.0018924
0.509	-0.0021311
0.51	-0.0023696
0.511	-0.0026076
0.512	-0.0028456
0.513	-0.0030823
0.514	-0.0033216
0.515	-0.0035608
0.516	-0.0037989
0.517	-0.0040367
0.518	-0.0042756
0.519	-0.0045134
0.52	-0.0047499
0.521	-0.0049877
0.522	-0.0052256
0.523	-0.0054617
0.524	-0.0056985
0.525	-0.0059359
0.526	-0.006174
0.527	-0.0064112
0.528	-0.0066463
0.529	-0.0068821
0.53	-0.0071179
0.531	-0.0073537
0.532	-0.007589
0.533	-0.007823
0.534	-0.008057
0.535	-0.0082911
0.536	-0.0085264
0.537	-0.0087628
0.538	-0.0089987
0.539	-0.0092312
0.54	-0.0094665
0.541	-0.0097006
0.542	-0.0099326
0.543	-0.010165
0.544	-0.0104
0.545	-0.010633
0.546	-0.010865
0.547	-0.011096
0.548	-0.011327
0.549	-0.011559
0.55	-0.011789
0.551	-0.012019
0.552	-0.012251
0.553	-0.012481
0.554	-0.01271
0.555	-0.01294
0.556	-0.013168
0.557	-0.013397
0.558	-0.013625
0.559	-0.013853
0.56	-0.014081
0.561	-0.014307
0.562	-0.014532
0.563	-0.01476
0.564	-0.014985
0.565	-0.01521
0.566	-0.015436
0.567	-0.015658
0.568	-0.015881
0.569	-0.016105
0.57	-0.01633
0.571	-0.016551
0.572	-0.016773
0.573	-0.016996
0.574	-0.017216
0.575	-0.017439
0.576	-0.01766
0.577	-0.01788
0.578	-0.018099
0.579	-0.018317
0.58	-0.018535
0.581	-0.018752
0.582	-0.01897
0.583	-0.019187
0.584	-0.0194
0.585	-0.019615
0.586	-0.01983
0.587	-0.020046
0.588	-0.020261
0.589	-0.020474
0.59	-0.020686
0.591	-0.020898
0.592	-0.02111
0.593	-0.02132
0.594	-0.021529
0.595	-0.021738
0.596	-0.021947
0.597	-0.022157
0.598	-0.022364
0.599	-0.022571
0.6	-0.022776
0.601	-0.022983
0.602	-0.023188
0.603	-0.023392
0.604	-0.023594
0.605	-0.023795
0.606	-0.023997
0.607	-0.024199
0.608	-0.024401
0.609	-0.024599
0.61	-0.024795
0.611	-0.024995
0.612	-0.025194
0.613	-0.025391
0.614	-0.025588
0.615	-0.025782
0.616	-0.025975
0.617	-0.026168
0.618	-0.026362
0.619	-0.026554
0.62	-0.026744
0.621	-0.026935
0.622	-0.027126
0.623	-0.027313
0.624	-0.0275
0.625	-0.027688
0.626	-0.027874
0.627	-0.028058
0.628	-0.028242
0.629	-0.028426
0.63	-0.028609
0.631	-0.02879
0.632	-0.028971
0.633	-0.029151
0.634	-0.029329
0.635	-0.029507
0.636	-0.029683
0.637	-0.029858
0.638	-0.030033
0.639	-0.030205
0.64	-0.03038
0.641	-0.030552
0.642	-0.030723
0.643	-0.030892
0.644	-0.031062
0.645	-0.031228
0.646	-0.031393
0.647	-0.031561
0.648	-0.031728
0.649	-0.03189
0.65	-0.032052
0.651	-0.032214
0.652	-0.032374
0.653	-0.032532
0.654	-0.03269
0.655	-0.032849
0.656	-0.033004
0.657	-0.033159
0.658	-0.033314
0.659	-0.033466
0.66	-0.033617
0.661	-0.033769
0.662	-0.033916
0.663	-0.034064
0.664	-0.034213
0.665	-0.034358
0.666	-0.034502
0.667	-0.034644
0.668	-0.034786
0.669	-0.034926
0.67	-0.035067
0.671	-0.035204
0.672	-0.035342
0.673	-0.035479
0.674	-0.035613
0.675	-0.035746
0.676	-0.035878
0.677	-0.036009
0.678	-0.036138
0.679	-0.036266
0.68	-0.036393
0.681	-0.036519
0.682	-0.036643
0.683	-0.036765
0.684	-0.036888
0.685	-0.037008
0.686	-0.037125
0.687	-0.037242
0.688	-0.037359
0.689	-0.037475
0.69	-0.037586
0.691	-0.037697
0.692	-0.037808
0.693	-0.037918
0.694	-0.038026
0.695	-0.038133
0.696	-0.03824
0.697	-0.03834
0.698	-0.038444
0.699	-0.038546
0.7	-0.038642
0.701	-0.038739
0.702	-0.038836
0.703	-0.03893
0.704	-0.039024
0.705	-0.039115
0.706	-0.039205
0.707	-0.039293
0.708	-0.03938
0.709	-0.039464
0.71	-0.03955
0.711	-0.039632
0.712	-0.039713
0.713	-0.03979
0.714	-0.039864
0.715	-0.03994
0.716	-0.040017
0.717	-0.040093
0.718	-0.040162
0.719	-0.040229
0.72	-0.040296
0.721	-0.040366
0.722	-0.040433
0.723	-0.040495
0.724	-0.040555
0.725	-0.040615
0.726	-0.040674
0.727	-0.04073
0.728	-0.040785
0.729	-0.040838
0.73	-0.040888
0.731	-0.040939
0.732	-0.040989
0.733	-0.041034
0.734	-0.041079
0.735	-0.04112
0.736	-0.04116
0.737	-0.041201
0.738	-0.041239
0.739	-0.041274
0.74	-0.041309
0.741	-0.041343
0.742	-0.041372
0.743	-0.041401
0.744	-0.04143
0.745	-0.041453
0.746	-0.041478
0.747	-0.041502
0.748	-0.04152
0.749	-0.041537
0.75	-0.041552
0.751	-0.041568
0.752	-0.041582
0.753	-0.041595
0.754	-0.041602
0.755	-0.041608
0.756	-0.041613
0.757	-0.041615
0.758	-0.041617
0.759	-0.04162
0.76	-0.041616
0.761	-0.04161
0.762	-0.041605
0.763	-0.041601
0.764	-0.041589
0.765	-0.041577
0.766	-0.041565
0.767	-0.04155
0.768	-0.041533
0.769	-0.041513
0.77	-0.041491
0.771	-0.04147
0.772	-0.041446
0.773	-0.041419
0.774	-0.041391
0.775	-0.041358
0.776	-0.041325
0.777	-0.041293
0.778	-0.041258
0.779	-0.041219
0.78	-0.04118
0.781	-0.041141
0.782	-0.041093
0.783	-0.041045
0.784	-0.040997
0.785	-0.04095
0.786	-0.040898
0.787	-0.040843
0.788	-0.040787
0.789	-0.040734
0.79	-0.040673
0.791	-0.040612
0.792	-0.040547
0.793	-0.040482
0.794	-0.040417
0.795	-0.040348
0.796	-0.040276
0.797	-0.040205
0.798	-0.04013
0.799	-0.040051
0.8	-0.039971
0.801	-0.039891
0.802	-0.039808
0.803	-0.039722
0.804	-0.039637
0.805	-0.039548
0.806	-0.039458
0.807	-0.039367
0.808	-0.039273
0.809	-0.039176
0.81	-0.039076
0.811	-0.038977
0.812	-0.038878
0.813	-0.038771
0.814	-0.038664
0.815	-0.038557
0.816	-0.038451
0.817	-0.038338
0.818	-0.038225
0.819	-0.038111
0.82	-0.037993
0.821	-0.037874
0.822	-0.037754
0.823	-0.037631
0.824	-0.037506
0.825	-0.037379
0.826	-0.037248
0.827	-0.037117
0.828	-0.036985
0.829	-0.036853
0.83	-0.036718
0.831	-0.036577
0.832	-0.036437
0.833	-0.036296
0.834	-0.036155
0.835	-0.03601
0.836	-0.035865
0.837	-0.035717
0.838	-0.035564
0.839	-0.03541
0.84	-0.035255
0.841	-0.035103
0.842	-0.034944
0.843	-0.034784
0.844	-0.034624
0.845	-0.034466
0.846	-0.034301
0.847	-0.034139
0.848	-0.033968
0.849	-0.033801
0.85	-0.033629
0.851	-0.033456
0.852	-0.033282
0.853	-0.033106
0.854	-0.032931
0.855	-0.032751
0.856	-0.03257
0.857	-0.032386
0.858	-0.032202
0.859	-0.032019
0.86	-0.031833
0.861	-0.031643
0.862	-0.031453
0.863	-0.03126
0.864	-0.031067
0.865	-0.030874
0.866	-0.030678
0.867	-0.03048
0.868	-0.030282
0.869	-0.030085
0.87	-0.029884
0.871	-0.029681
0.872	-0.029477
0.873	-0.029271
0.874	-0.029062
0.875	-0.028855
0.876	-0.028648
0.877	-0.028441
0.878	-0.028226
0.879	-0.028011
0.88	-0.027797
0.881	-0.027585
0.882	-0.027367
0.883	-0.027149
0.884	-0.026931
0.885	-0.026713
0.886	-0.026487
0.887	-0.026265
0.888	-0.026044
0.889	-0.025819
0.89	-0.025596
0.891	-0.025369
0.892	-0.02514
0.893	-0.024912
0.894	-0.024683
0.895	-0.024454
0.896	-0.024224
0.897	-0.023992
0.898	-0.023759
0.899	-0.023527
0.9	-0.023296
0.901	-0.023061
0.902	-0.022825
0.903	-0.022588
0.904	-0.02235
0.905	-0.022112
0.906	-0.021873
0.907	-0.021634
0.908	-0.021396
0.909	-0.021157
0.91	-0.020914
0.911	-0.020671
0.912	-0.020432
0.913	-0.020189
0.914	-0.019946
0.915	-0.019706
0.916	-0.01946
0.917	-0.019217
0.918	-0.018977
0.919	-0.018732
0.92	-0.018486
0.921	-0.018244
0.922	-0.017997
0.923	-0.017749
0.924	-0.017499
0.925	-0.017255
0.926	-0.017011
0.927	-0.016761
0.928	-0.016519
0.929	-0.016276
0.93	-0.016029
0.931	-0.015782
0.932	-0.015534
0.933	-0.015287
0.934	-0.015042
0.935	-0.014797
0.936	-0.014552
0.937	-0.01431
0.938	-0.014063
0.939	-0.013816
0.94	-0.013572
0.941	-0.01333
0.942	-0.013085
0.943	-0.012838
0.944	-0.012592
0.945	-0.012351
0.946	-0.01211
0.947	-0.011868
0.948	-0.011626
0.949	-0.011383
0.95	-0.011144
0.951	-0.010904
0.952	-0.010663
0.953	-0.010425
0.954	-0.010186
0.955	-0.0099468
0.956	-0.0097137
0.957	-0.0094746
0.958	-0.0092394
0.959	-0.0090068
0.96	-0.0087743
0.961	-0.0085401
0.962	-0.0083052
0.963	-0.0080742
0.964	-0.0078444
0.965	-0.0076155
0.966	-0.0073874
0.967	-0.0071579
0.968	-0.0069305
0.969	-0.006706
0.97	-0.0064842
0.971	-0.0062624
0.972	-0.0060368
0.973	-0.005812
0.974	-0.0055964
0.975	-0.0053758
0.976	-0.0051527
0.977	-0.0049321
0.978	-0.0047164
0.979	-0.0044954
0.98	-0.0042816
0.981	-0.0040682
0.982	-0.0038492
0.983	-0.0036396
0.984	-0.0034299
0.985	-0.0032132
0.986	-0.003
0.987	-0.0027896
0.988	-0.0025793
0.989	-0.0023687
0.99	-0.0021567
0.991	-0.0019448
0.992	-0.0017329
0.993	-0.0015267
0.994	-0.0013124
0.995	-0.0010968
0.996	-0.00088348
0.997	-0.00066416
0.998	-0.00044338
0.999	-0.00022219
1	0



==> results/lid_driven_cavity/disttrimesh/re1_r125_k5_16_u1.txt <==
a	Points:1
0	0
-2.3514e-05	0.001
-4.7028e-05	0.002
-7.0542e-05	0.003
-9.4057e-05	0.004
-0.00011757	0.005
-0.00014108	0.006
-0.00016435	0.007
-0.00018669	0.008
-0.00020903	0.009
-0.00023136	0.01
-0.00025359	0.011
-0.00027519	0.012
-0.00029679	0.013
-0.00031814	0.014
-0.00033915	0.015
-0.00036016	0.016
-0.00038117	0.017
-0.00040218	0.018
-0.00042319	0.019
-0.0004442	0.02
-0.00046512	0.021
-0.00048596	0.022
-0.00050673	0.023
-0.0005275	0.024
-0.00054827	0.025
-0.00056904	0.026
-0.00058981	0.027
-0.00061071	0.028
-0.00063163	0.029
-0.00065254	0.03
-0.00067346	0.031
-0.00069438	0.032
-0.0007153	0.033
-0.00073625	0.034
-0.0007579	0.035
-0.00077955	0.036
-0.00080101	0.037
-0.00082239	0.038
-0.00084377	0.039
-0.00086515	0.04
-0.00088666	0.041
-0.00090858	0.042
-0.00093057	0.043
-0.00095284	0.044
-0.00097511	0.045
-0.00099738	0.046
-0.0010201	0.047
-0.0010431	0.048
-0.0010661	0.049
-0.001089	0.05
-0.001112	0.051
-0.0011353	0.052
-0.0011595	0.053
-0.0011838	0.054
-0.0012076	0.055
-0.0012315	0.056
-0.0012554	0.057
-0.0012796	0.058
-0.0013042	0.059
-0.0013292	0.06
-0.0013545	0.061
-0.0013798	0.062
-0.0014051	0.063
-0.0014302	0.064
-0.0014562	0.065
-0.0014826	0.066
-0.0015091	0.067
-0.0015356	0.068
-0.0015623	0.069
-0.0015899	0.07
-0.0016174	0.071
-0.001645	0.072
-0.0016725	0.073
-0.0017009	0.074
-0.0017295	0.075
-0.0017581	0.076
-0.0017868	0.077
-0.0018154	0.078
-0.0018451	0.079
-0.001875	0.08
-0.0019049	0.081
-0.0019353	0.082
-0.0019659	0.083
-0.0019975	0.084
-0.0020296	0.085
-0.0020618	0.086
-0.0020935	0.087
-0.0021251	0.088
-0.0021568	0.089
-0.0021889	0.09
-0.0022227	0.091
-0.0022566	0.092
-0.0022905	0.093
-0.0023252	0.094
-0.0023615	0.095
-0.0023977	0.096
-0.0024339	0.097
-0.0024701	0.098
-0.0025063	0.099
-0.0025426	0.1
-0.0025788	0.101
-0.002615	0.102
-0.0026512	0.103
-0.0026874	0.104
-0.0027237	0.105
-0.0027599	0.106
-0.0027969	0.107
-0.0028372	0.108
-0.0028796	0.109
-0.0029221	0.11
-0.0029645	0.111
-0.0030069	0.112
-0.0030492	0.113
-0.0030912	0.114
-0.0031333	0.115
-0.0031753	0.116
-0.0032174	0.117
-0.0032594	0.118
-0.0033015	0.119
-0.0033436	0.12
-0.0033856	0.121
-0.0034281	0.122
-0.0034729	0.123
-0.003519	0.124
-0.0035681	0.125
-0.0036173	0.126
-0.0036664	0.127
-0.0037155	0.128
-0.0037647	0.129
-0.0038138	0.13
-0.0038629	0.131
-0.0039121	0.132
-0.0039612	0.133
-0.0040103	0.134
-0.0040595	0.135
-0.0041087	0.136
-0.0041612	0.137
-0.0042136	0.138
-0.0042661	0.139
-0.0043185	0.14
-0.0043729	0.141
-0.0044303	0.142
-0.0044877	0.143
-0.0045451	0.144
-0.0046026	0.145
-0.00466	0.146
-0.0047174	0.147
-0.0047748	0.148
-0.0048323	0.149
-0.0048897	0.15
-0.0049506	0.151
-0.0050119	0.152
-0.0050732	0.153
-0.0051344	0.154
-0.0051957	0.155
-0.0052569	0.156
-0.0053182	0.157
-0.005382	0.158
-0.0054488	0.159
-0.0055157	0.16
-0.0055825	0.161
-0.0056494	0.162
-0.0057163	0.163
-0.0057831	0.164
-0.0058517	0.165
-0.0059207	0.166
-0.0059897	0.167
-0.0060586	0.168
-0.0061276	0.169
-0.0061968	0.17
-0.0062726	0.171
-0.0063483	0.172
-0.006424	0.173
-0.0064995	0.174
-0.006575	0.175
-0.0066505	0.176
-0.006726	0.177
-0.0068014	0.178
-0.0068769	0.179
-0.0069552	0.18
-0.0070357	0.181
-0.0071161	0.182
-0.0071965	0.183
-0.007278	0.184
-0.0073621	0.185
-0.0074458	0.186
-0.0075294	0.187
-0.0076134	0.188
-0.0077006	0.189
-0.0077876	0.19
-0.0078746	0.191
-0.0079615	0.192
-0.0080517	0.193
-0.0081422	0.194
-0.0082325	0.195
-0.0083227	0.196
-0.0084156	0.197
-0.0085102	0.198
-0.0086049	0.199
-0.0086996	0.2
-0.0087944	0.201
-0.0088891	0.202
-0.0089868	0.203
-0.0090876	0.204
-0.0091885	0.205
-0.0092893	0.206
-0.0093902	0.207
-0.009491	0.208
-0.0095921	0.209
-0.0096968	0.21
-0.009804	0.211
-0.0099095	0.212
-0.010015	0.213
-0.01012	0.214
-0.010226	0.215
-0.010336	0.216
-0.010447	0.217
-0.010558	0.218
-0.01067	0.219
-0.010782	0.22
-0.010896	0.221
-0.011013	0.222
-0.011131	0.223
-0.011248	0.224
-0.011365	0.225
-0.011483	0.226
-0.011607	0.227
-0.011731	0.228
-0.011855	0.229
-0.01198	0.23
-0.012104	0.231
-0.012228	0.232
-0.012352	0.233
-0.012477	0.234
-0.012606	0.235
-0.012738	0.236
-0.012869	0.237
-0.013003	0.238
-0.013137	0.239
-0.013271	0.24
-0.013404	0.241
-0.013538	0.242
-0.013672	0.243
-0.013811	0.244
-0.013953	0.245
-0.014094	0.246
-0.014238	0.247
-0.014382	0.248
-0.014526	0.249
-0.014671	0.25
-0.014815	0.251
-0.014959	0.252
-0.015107	0.253
-0.015257	0.254
-0.015409	0.255
-0.015561	0.256
-0.015714	0.257
-0.015869	0.258
-0.016025	0.259
-0.016182	0.26
-0.016339	0.261
-0.0165	0.262
-0.016661	0.263
-0.016823	0.264
-0.016985	0.265
-0.01715	0.266
-0.017318	0.267
-0.017485	0.268
-0.017652	0.269
-0.01782	0.27
-0.017994	0.271
-0.018167	0.272
-0.018341	0.273
-0.018514	0.274
-0.018688	0.275
-0.018867	0.276
-0.019045	0.277
-0.019223	0.278
-0.019404	0.279
-0.019588	0.28
-0.019778	0.281
-0.019968	0.282
-0.020157	0.283
-0.020345	0.284
-0.020532	0.285
-0.02072	0.286
-0.020908	0.287
-0.021095	0.288
-0.021291	0.289
-0.021489	0.29
-0.021687	0.291
-0.021886	0.292
-0.022087	0.293
-0.022288	0.294
-0.02249	0.295
-0.022691	0.296
-0.022897	0.297
-0.023109	0.298
-0.023321	0.299
-0.023533	0.3
-0.023745	0.301
-0.023957	0.302
-0.024169	0.303
-0.024381	0.304
-0.024591	0.305
-0.024812	0.306
-0.025036	0.307
-0.025261	0.308
-0.025485	0.309
-0.02571	0.31
-0.025934	0.311
-0.026159	0.312
-0.026383	0.313
-0.026608	0.314
-0.026835	0.315
-0.027073	0.316
-0.027312	0.317
-0.02755	0.318
-0.027789	0.319
-0.028027	0.32
-0.028266	0.321
-0.028505	0.322
-0.028744	0.323
-0.028984	0.324
-0.02923	0.325
-0.029484	0.326
-0.029737	0.327
-0.029991	0.328
-0.030244	0.329
-0.030498	0.33
-0.030751	0.331
-0.031005	0.332
-0.031257	0.333
-0.031509	0.334
-0.031771	0.335
-0.032036	0.336
-0.0323	0.337
-0.032565	0.338
-0.032829	0.339
-0.033094	0.34
-0.03336	0.341
-0.033634	0.342
-0.03391	0.343
-0.034187	0.344
-0.034465	0.345
-0.034742	0.346
-0.035019	0.347
-0.035297	0.348
-0.035574	0.349
-0.035853	0.35
-0.036138	0.351
-0.036424	0.352
-0.036715	0.353
-0.037006	0.354
-0.037297	0.355
-0.037588	0.356
-0.03788	0.357
-0.038171	0.358
-0.038462	0.359
-0.038757	0.36
-0.039056	0.361
-0.039358	0.362
-0.039663	0.363
-0.039967	0.364
-0.040272	0.365
-0.040577	0.366
-0.040881	0.367
-0.041186	0.368
-0.041491	0.369
-0.041802	0.37
-0.042114	0.371
-0.042432	0.372
-0.04275	0.373
-0.043068	0.374
-0.043386	0.375
-0.043703	0.376
-0.044021	0.377
-0.044339	0.378
-0.044658	0.379
-0.044983	0.38
-0.045311	0.381
-0.045641	0.382
-0.045971	0.383
-0.046301	0.384
-0.046631	0.385
-0.046961	0.386
-0.047291	0.387
-0.047621	0.388
-0.047954	0.389
-0.048291	0.39
-0.048631	0.391
-0.04897	0.392
-0.049309	0.393
-0.049649	0.394
-0.049989	0.395
-0.050333	0.396
-0.050677	0.397
-0.051024	0.398
-0.051372	0.399
-0.05172	0.4
-0.052068	0.401
-0.052417	0.402
-0.05277	0.403
-0.053123	0.404
-0.053475	0.405
-0.053828	0.406
-0.054181	0.407
-0.054537	0.408
-0.054894	0.409
-0.055254	0.41
-0.055615	0.411
-0.055976	0.412
-0.056337	0.413
-0.056698	0.414
-0.057059	0.415
-0.05742	0.416
-0.057782	0.417
-0.058149	0.418
-0.058515	0.419
-0.058882	0.42
-0.059249	0.421
-0.059615	0.422
-0.059982	0.423
-0.060349	0.424
-0.060718	0.425
-0.061088	0.426
-0.061459	0.427
-0.061831	0.428
-0.062203	0.429
-0.062575	0.43
-0.062948	0.431
-0.06332	0.432
-0.063695	0.433
-0.06407	0.434
-0.064444	0.435
-0.064819	0.436
-0.065193	0.437
-0.065571	0.438
-0.065949	0.439
-0.066327	0.44
-0.066705	0.441
-0.067083	0.442
-0.06746	0.443
-0.067838	0.444
-0.068216	0.445
-0.068594	0.446
-0.068972	0.447
-0.069351	0.448
-0.069729	0.449
-0.070109	0.45
-0.070489	0.451
-0.070868	0.452
-0.071248	0.453
-0.071627	0.454
-0.072007	0.455
-0.072386	0.456
-0.072766	0.457
-0.073145	0.458
-0.073525	0.459
-0.073903	0.46
-0.07428	0.461
-0.074657	0.462
-0.075034	0.463
-0.075412	0.464
-0.075788	0.465
-0.076164	0.466
-0.076539	0.467
-0.076915	0.468
-0.07729	0.469
-0.077664	0.47
-0.078037	0.471
-0.07841	0.472
-0.078783	0.473
-0.079156	0.474
-0.079528	0.475
-0.079897	0.476
-0.080267	0.477
-0.080636	0.478
-0.081005	0.479
-0.081373	0.48
-0.081739	0.481
-0.082104	0.482
-0.08247	0.483
-0.082834	0.484
-0.083198	0.485
-0.083561	0.486
-0.083924	0.487
-0.084282	0.488
-0.08464	0.489
-0.084998	0.49
-0.085356	0.491
-0.08571	0.492
-0.086063	0.493
-0.086417	0.494
-0.086768	0.495
-0.087114	0.496
-0.08746	0.497
-0.087805	0.498
-0.08815	0.499
-0.088494	0.5
-0.088838	0.501
-0.089183	0.502
-0.089517	0.503
-0.089852	0.504
-0.090187	0.505
-0.090521	0.506
-0.090856	0.507
-0.091189	0.508
-0.091519	0.509
-0.091844	0.51
-0.092162	0.511
-0.092483	0.512
-0.092804	0.513
-0.093124	0.514
-0.093445	0.515
-0.093753	0.516
-0.094057	0.517
-0.094367	0.518
-0.094676	0.519
-0.094986	0.52
-0.095291	0.521
-0.095589	0.522
-0.095888	0.523
-0.096186	0.524
-0.096477	0.525
-0.096765	0.526
-0.09705	0.527
-0.097335	0.528
-0.09762	0.529
-0.097901	0.53
-0.098171	0.531
-0.098442	0.532
-0.098711	0.533
-0.098977	0.534
-0.099243	0.535
-0.099509	0.536
-0.099774	0.537
-0.10002	0.538
-0.10027	0.539
-0.10051	0.54
-0.10076	0.541
-0.10101	0.542
-0.10125	0.543
-0.1015	0.544
-0.10174	0.545
-0.10196	0.546
-0.10218	0.547
-0.1024	0.548
-0.10262	0.549
-0.10284	0.55
-0.10306	0.551
-0.10328	0.552
-0.10348	0.553
-0.10367	0.554
-0.10387	0.555
-0.10407	0.556
-0.10426	0.557
-0.10446	0.558
-0.10466	0.559
-0.10483	0.56
-0.10499	0.561
-0.10516	0.562
-0.10533	0.563
-0.10549	0.564
-0.10566	0.565
-0.10582	0.566
-0.10599	0.567
-0.10615	0.568
-0.10628	0.569
-0.10641	0.57
-0.10655	0.571
-0.10668	0.572
-0.1068	0.573
-0.10693	0.574
-0.10706	0.575
-0.10719	0.576
-0.1073	0.577
-0.1074	0.578
-0.10749	0.579
-0.10759	0.58
-0.10768	0.581
-0.10778	0.582
-0.10788	0.583
-0.10797	0.584
-0.10806	0.585
-0.10813	0.586
-0.10819	0.587
-0.10824	0.588
-0.1083	0.589
-0.10835	0.59
-0.10841	0.591
-0.10846	0.592
-0.10852	0.593
-0.10857	0.594
-0.10861	0.595
-0.10862	0.596
-0.10864	0.597
-0.10865	0.598
-0.10866	0.599
-0.10867	0.6
-0.10868	0.601
-0.10869	0.602
-0.1087	0.603
-0.10871	0.604
-0.1087	0.605
-0.10867	0.606
-0.10864	0.607
-0.1086	0.608
-0.10857	0.609
-0.10853	0.61
-0.1085	0.611
-0.10847	0.612
-0.10844	0.613
-0.10841	0.614
-0.10834	0.615
-0.10826	0.616
-0.10819	0.617
-0.10811	0.618
-0.10804	0.619
-0.10796	0.62
-0.10788	0.621
-0.10781	0.622
-0.10773	0.623
-0.10765	0.624
-0.10753	0.625
-0.10741	0.626
-0.10729	0.627
-0.10717	0.628
-0.10705	0.629
-0.10693	0.63
-0.1068	0.631
-0.10668	0.632
-0.10656	0.633
-0.10643	0.634
-0.10628	0.635
-0.10613	0.636
-0.10598	0.637
-0.10583	0.638
-0.10566	0.639
-0.1055	0.64
-0.10533	0.641
-0.10516	0.642
-0.10498	0.643
-0.10479	0.644
-0.1046	0.645
-0.10442	0.646
-0.10423	0.647
-0.10402	0.648
-0.10382	0.649
-0.10362	0.65
-0.10341	0.651
-0.1032	0.652
-0.10298	0.653
-0.10276	0.654
-0.10254	0.655
-0.10231	0.656
-0.10207	0.657
-0.10184	0.658
-0.1016	0.659
-0.10136	0.66
-0.10112	0.661
-0.10087	0.662
-0.10061	0.663
-0.10036	0.664
-0.1001	0.665
-0.099842	0.666
-0.099571	0.667
-0.099301	0.668
-0.099032	0.669
-0.098762	0.67
-0.098487	0.671
-0.098201	0.672
-0.097916	0.673
-0.097631	0.674
-0.097347	0.675
-0.097061	0.676
-0.096762	0.677
-0.096463	0.678
-0.096164	0.679
-0.095865	0.68
-0.095568	0.681
-0.095257	0.682
-0.094946	0.683
-0.094635	0.684
-0.094324	0.685
-0.094013	0.686
-0.093689	0.687
-0.093364	0.688
-0.093038	0.689
-0.092713	0.69
-0.092387	0.691
-0.092062	0.692
-0.091736	0.693
-0.09141	0.694
-0.091076	0.695
-0.09074	0.696
-0.090402	0.697
-0.090061	0.698
-0.089721	0.699
-0.089381	0.7
-0.08904	0.701
-0.0887	0.702
-0.088353	0.703
-0.088005	0.704
-0.087654	0.705
-0.087304	0.706
-0.086953	0.707
-0.086603	0.708
-0.086252	0.709
-0.085901	0.71
-0.085545	0.711
-0.085187	0.712
-0.084829	0.713
-0.084471	0.714
-0.084113	0.715
-0.083756	0.716
-0.083398	0.717
-0.083039	0.718
-0.082676	0.719
-0.082313	0.72
-0.08195	0.721
-0.081586	0.722
-0.081223	0.723
-0.08086	0.724
-0.080497	0.725
-0.080133	0.726
-0.079767	0.727
-0.079401	0.728
-0.079035	0.729
-0.078669	0.73
-0.078303	0.731
-0.077937	0.732
-0.07757	0.733
-0.077203	0.734
-0.076835	0.735
-0.076468	0.736
-0.0761	0.737
-0.075733	0.738
-0.075365	0.739
-0.074997	0.74
-0.07463	0.741
-0.074262	0.742
-0.073895	0.743
-0.073527	0.744
-0.073159	0.745
-0.072791	0.746
-0.072423	0.747
-0.072055	0.748
-0.071687	0.749
-0.071319	0.75
-0.070951	0.751
-0.070583	0.752
-0.070215	0.753
-0.069847	0.754
-0.069479	0.755
-0.069111	0.756
-0.068743	0.757
-0.068374	0.758
-0.068006	0.759
-0.067638	0.76
-0.06727	0.761
-0.066901	0.762
-0.066533	0.763
-0.066165	0.764
-0.065797	0.765
-0.065428	0.766
-0.065059	0.767
-0.06469	0.768
-0.064321	0.769
-0.063952	0.77
-0.063583	0.771
-0.063213	0.772
-0.062843	0.773
-0.062472	0.774
-0.062102	0.775
-0.06173	0.776
-0.061357	0.777
-0.060985	0.778
-0.060612	0.779
-0.06024	0.78
-0.059867	0.781
-0.059495	0.782
-0.059122	0.783
-0.05875	0.784
-0.058374	0.785
-0.057991	0.786
-0.05761	0.787
-0.057228	0.788
-0.056847	0.789
-0.056465	0.79
-0.056084	0.791
-0.055702	0.792
-0.055321	0.793
-0.054939	0.794
-0.054554	0.795
-0.054163	0.796
-0.053772	0.797
-0.053381	0.798
-0.05298	0.799
-0.052577	0.8
-0.052173	0.801
-0.051769	0.802
-0.051366	0.803
-0.050962	0.804
-0.050552	0.805
-0.050137	0.806
-0.049723	0.807
-0.049308	0.808
-0.04889	0.809
-0.04845	0.81
-0.04801	0.811
-0.04757	0.812
-0.04713	0.813
-0.046691	0.814
-0.046247	0.815
-0.045772	0.816
-0.045288	0.817
-0.0448	0.818
-0.044311	0.819
-0.043823	0.82
-0.043335	0.821
-0.042846	0.822
-0.042358	0.823
-0.04187	0.824
-0.041324	0.825
-0.040771	0.826
-0.040219	0.827
-0.039666	0.828
-0.039113	0.829
-0.038557	0.83
-0.03797	0.831
-0.037383	0.832
-0.036796	0.833
-0.036202	0.834
-0.035515	0.835
-0.034827	0.836
-0.03414	0.837
-0.033452	0.838
-0.032765	0.839
-0.032077	0.84
-0.03139	0.841
-0.030702	0.842
-0.030015	0.843
-0.029254	0.844
-0.028365	0.845
-0.027494	0.846
-0.026622	0.847
-0.02575	0.848
-0.024879	0.849
-0.024007	0.85
-0.023136	0.851
-0.022264	0.852
-0.021393	0.853
-0.020441	0.854
-0.019383	0.855
-0.018325	0.856
-0.017238	0.857
-0.016087	0.858
-0.014937	0.859
-0.013786	0.86
-0.012636	0.861
-0.011485	0.862
-0.010335	0.863
-0.0090025	0.864
-0.0075524	0.865
-0.0061022	0.866
-0.004652	0.867
-0.0032344	0.868
-0.0019012	0.869
-0.00056809	0.87
0.00085144	0.871
0.0025878	0.872
0.0043243	0.873
0.0060607	0.874
0.0077971	0.875
0.0095335	0.876
0.011179	0.877
0.012776	0.878
0.014766	0.879
0.01684	0.88
0.018915	0.881
0.020989	0.882
0.023064	0.883
0.025138	0.884
0.02721	0.885
0.02936	0.886
0.031829	0.887
0.034299	0.888
0.036769	0.889
0.039286	0.89
0.041807	0.891
0.044328	0.892
0.046874	0.893
0.050026	0.894
0.053066	0.895
0.056107	0.896
0.059147	0.897
0.062188	0.898
nan	0.899
0.068269	0.9
0.07131	0.901
0.074741	0.902
0.078348	0.903
0.081956	0.904
0.085563	0.905
0.089171	0.906
0.092778	0.907
0.09652	0.908
0.10044	0.909
0.10448	0.91
0.10887	0.911
0.11322	0.912
0.11752	0.913
0.12181	0.914
0.12613	0.915
0.1307	0.916
0.13528	0.917
0.14003	0.918
0.14502	0.919
0.15005	0.92
0.15517	0.921
0.16041	0.922
0.16578	0.923
0.17126	0.924
0.17678	0.925
0.18298	0.926
0.18921	0.927
0.19544	0.928
0.20166	0.929
0.20789	0.93
0.21411	0.931
0.22034	0.932
0.22657	0.933
0.23283	0.934
0.23918	0.935
0.24668	0.936
0.25417	0.937
0.26167	0.938
0.26917	0.939
0.27667	0.94
0.28417	0.941
0.29167	0.942
0.29917	0.943
0.30667	0.944
0.31445	0.945
0.32335	0.946
0.33224	0.947
0.34114	0.948
0.35004	0.949
0.35893	0.95
0.36783	0.951
0.37673	0.952
0.38562	0.953
0.39452	0.954
0.40375	0.955
0.4139	0.956
0.42405	0.957
0.4342	0.958
0.44435	0.959
0.45451	0.96
0.46459	0.961
0.47574	0.962
0.48689	0.963
0.49804	0.964
0.50919	0.965
0.52013	0.966
0.53107	0.967
0.54324	0.968
0.55541	0.969
0.56758	0.97
0.57976	0.971
0.59137	0.972
0.60318	0.973
0.61587	0.974
0.62856	0.975
0.64148	0.976
0.65454	0.977
0.66801	0.978
0.68167	0.979
0.69529	0.98
0.7088	0.981
0.72239	0.982
0.7365	0.983
0.75076	0.984
0.76525	0.985
0.77973	0.986
0.79457	0.987
0.80964	0.988
0.82472	0.989
0.83978	0.99
0.85475	0.991
0.87034	0.992
0.88623	0.993
0.90211	0.994
0.91799	0.995
0.93418	0.996
0.95064	0.997
0.96709	0.998
0.98355	0.999
1	1



==> results/lid_driven_cavity/disttrimesh/re1_r125_k5_16_u2.txt <==
Points:0	b
0	0
0.001	0.00022079
0.002	0.00043957
0.003	0.00065836
0.004	0.00087714
0.005	0.0010959
0.006	0.0013071
0.007	0.0015145
0.008	0.0017218
0.009	0.0019292
0.01	0.0021365
0.011	0.0023582
0.012	0.0025712
0.013	0.0027824
0.014	0.0029936
0.015	0.0032048
0.016	0.003416
0.017	0.0036234
0.018	0.0038309
0.019	0.0040383
0.02	0.0042457
0.021	0.0044664
0.022	0.0046939
0.023	0.004915
0.024	0.0051332
0.025	0.0053515
0.026	0.0055697
0.027	0.0057869
0.028	0.006002
0.029	0.0062171
0.03	0.0064322
0.031	0.0066566
0.032	0.0068958
0.033	0.0071465
0.034	0.0073747
0.035	0.0076005
0.036	0.0078262
0.037	0.008052
0.038	0.0082777
0.039	0.0085035
0.04	0.0087541
0.041	0.0090069
0.042	0.0092368
0.043	0.0094654
0.044	0.0096939
0.045	0.0099224
0.046	0.010151
0.047	0.010401
0.048	0.010654
0.049	0.010907
0.05	0.011138
0.051	0.011368
0.052	0.011598
0.053	0.011828
0.054	0.012076
0.055	0.012329
0.056	0.012582
0.057	0.012835
0.058	0.013064
0.059	0.013293
0.06	0.013521
0.061	0.013775
0.062	0.014031
0.063	0.014288
0.064	0.014535
0.065	0.014766
0.066	0.014998
0.067	0.015234
0.068	0.015491
0.069	0.015748
0.07	0.016005
0.071	0.016245
0.072	0.016478
0.073	0.016711
0.074	0.016948
0.075	0.017191
0.076	0.017433
0.077	0.017676
0.078	0.017919
0.079	0.018161
0.08	0.018399
0.081	0.018631
0.082	0.01887
0.083	0.01912
0.084	0.019369
0.085	0.019619
0.086	0.019868
0.087	0.020115
0.088	0.020357
0.089	0.020599
0.09	0.020841
0.091	0.021079
0.092	0.021318
0.093	0.021556
0.094	0.021788
0.095	0.022018
0.096	0.022248
0.097	0.022478
0.098	0.022708
0.099	0.022951
0.1	0.023196
0.101	0.023431
0.102	0.023665
0.103	0.0239
0.104	0.024134
0.105	0.024368
0.106	0.024603
0.107	0.024829
0.108	0.025052
0.109	0.025274
0.11	0.025497
0.111	0.02572
0.112	0.02594
0.113	0.026154
0.114	0.026368
0.115	0.026582
0.116	0.026804
0.117	0.027026
0.118	0.027248
0.119	0.027458
0.12	0.027674
0.121	0.027889
0.122	0.028105
0.123	0.028316
0.124	0.028525
0.125	0.028734
0.126	0.028943
0.127	0.029153
0.128	0.029357
0.129	0.029559
0.13	0.029761
0.131	0.029963
0.132	0.030167
0.133	0.030363
0.134	0.030558
0.135	0.030753
0.136	0.030949
0.137	0.031146
0.138	0.031333
0.139	0.03152
0.14	0.031711
0.141	0.031906
0.142	0.032101
0.143	0.03228
0.144	0.032454
0.145	0.032628
0.146	0.032804
0.147	0.032987
0.148	0.033157
0.149	0.033331
0.15	0.033506
0.151	0.033682
0.152	0.033854
0.153	0.034016
0.154	0.034177
0.155	0.034338
0.156	0.034504
0.157	0.034663
0.158	0.034821
0.159	0.034981
0.16	0.035141
0.161	0.0353
0.162	0.035446
0.163	0.035591
0.164	0.035737
0.165	0.035884
0.166	0.036031
0.167	0.036173
0.168	0.036315
0.169	0.036458
0.17	0.036601
0.171	0.036732
0.172	0.036859
0.173	0.036986
0.174	0.037114
0.175	0.037241
0.176	0.037368
0.177	0.037496
0.178	0.03762
0.179	0.037744
0.18	0.037868
0.181	0.037991
0.182	0.038099
0.183	0.038206
0.184	0.038313
0.185	0.038419
0.186	0.038526
0.187	0.038633
0.188	0.038739
0.189	0.038846
0.19	0.038951
0.191	0.039052
0.192	0.039153
0.193	0.039238
0.194	0.039323
0.195	0.039408
0.196	0.039493
0.197	0.039579
0.198	0.039664
0.199	0.039749
0.2	0.039834
0.201	0.039919
0.202	0.040005
0.203	0.040082
0.204	0.040145
0.205	0.040208
0.206	0.040272
0.207	0.040335
0.208	0.040398
0.209	0.040461
0.21	0.040525
0.211	0.040588
0.212	0.040651
0.213	0.040715
0.214	0.040778
0.215	0.040831
0.216	0.040879
0.217	0.040918
0.218	0.040958
0.219	0.040997
0.22	0.041037
0.221	0.041076
0.222	0.041116
0.223	0.041156
0.224	0.041195
0.225	0.041235
0.226	0.041274
0.227	0.041302
0.228	0.041329
0.229	0.04135
0.23	0.041366
0.231	0.041382
0.232	0.041399
0.233	0.041415
0.234	0.041431
0.235	0.041447
0.236	0.041463
0.237	0.041479
0.238	0.041496
0.239	0.041499
0.24	0.041502
0.241	0.041504
0.242	0.041503
0.243	0.041502
0.244	0.0415
0.245	0.041498
0.246	0.041497
0.247	0.041495
0.248	0.041479
0.249	0.041461
0.25	0.041443
0.251	0.041425
0.252	0.041408
0.253	0.041392
0.254	0.041375
0.255	0.041359
0.256	0.041327
0.257	0.041295
0.258	0.041263
0.259	0.041231
0.26	0.041199
0.261	0.041167
0.262	0.041135
0.263	0.041101
0.264	0.041058
0.265	0.041014
0.266	0.040971
0.267	0.040927
0.268	0.040884
0.269	0.04084
0.27	0.040797
0.271	0.040751
0.272	0.040691
0.273	0.040632
0.274	0.040572
0.275	0.040513
0.276	0.040453
0.277	0.040393
0.278	0.040334
0.279	0.040273
0.28	0.040203
0.281	0.040133
0.282	0.040062
0.283	0.039992
0.284	0.039922
0.285	0.039852
0.286	0.039781
0.287	0.03971
0.288	0.039625
0.289	0.03954
0.29	0.039455
0.291	0.039369
0.292	0.039284
0.293	0.039199
0.294	0.039114
0.295	0.039029
0.296	0.038933
0.297	0.038838
0.298	0.038744
0.299	0.038649
0.3	0.038555
0.301	0.03846
0.302	0.038366
0.303	0.038269
0.304	0.03816
0.305	0.03805
0.306	0.037941
0.307	0.037832
0.308	0.037723
0.309	0.037614
0.31	0.037504
0.311	0.037395
0.312	0.037276
0.313	0.037156
0.314	0.037037
0.315	0.036918
0.316	0.036798
0.317	0.036679
0.318	0.036559
0.319	0.03644
0.32	0.03632
0.321	0.036201
0.322	0.036071
0.323	0.035937
0.324	0.035802
0.325	0.035668
0.326	0.035533
0.327	0.035399
0.328	0.035264
0.329	0.03513
0.33	0.034995
0.331	0.034859
0.332	0.034723
0.333	0.034573
0.334	0.034423
0.335	0.034273
0.336	0.034128
0.337	0.033986
0.338	0.033844
0.339	0.033688
0.34	0.033537
0.341	0.03339
0.342	0.033243
0.343	0.033082
0.344	0.032928
0.345	0.032775
0.346	0.032623
0.347	0.032459
0.348	0.032301
0.349	0.032144
0.35	0.031986
0.351	0.031823
0.352	0.031657
0.353	0.03149
0.354	0.031324
0.355	0.031158
0.356	0.030991
0.357	0.030825
0.358	0.030659
0.359	0.030493
0.36	0.030323
0.361	0.030146
0.362	0.029969
0.363	0.029793
0.364	0.029617
0.365	0.02944
0.366	0.029264
0.367	0.029087
0.368	0.028911
0.369	0.028734
0.37	0.028556
0.371	0.028377
0.372	0.02819
0.373	0.028004
0.374	0.027817
0.375	0.02763
0.376	0.027444
0.377	0.027257
0.378	0.02707
0.379	0.026883
0.38	0.026695
0.381	0.026506
0.382	0.026318
0.383	0.026125
0.384	0.025929
0.385	0.025733
0.386	0.025537
0.387	0.025341
0.388	0.025145
0.389	0.024948
0.39	0.024751
0.391	0.024554
0.392	0.024357
0.393	0.02416
0.394	0.023961
0.395	0.023759
0.396	0.023555
0.397	0.023345
0.398	0.023142
0.399	0.02294
0.4	0.022737
0.401	0.022534
0.402	0.022326
0.403	0.022115
0.404	0.021903
0.405	0.021692
0.406	0.021481
0.407	0.02127
0.408	0.021058
0.409	0.020848
0.41	0.020643
0.411	0.020439
0.412	0.02023
0.413	0.020014
0.414	0.019799
0.415	0.019583
0.416	0.019367
0.417	0.019152
0.418	0.018936
0.419	0.018721
0.42	0.018505
0.421	0.018289
0.422	0.018072
0.423	0.01785
0.424	0.017629
0.425	0.017408
0.426	0.017187
0.427	0.016966
0.428	0.016745
0.429	0.016524
0.43	0.016303
0.431	0.016082
0.432	0.015861
0.433	0.01564
0.434	0.015409
0.435	0.015179
0.436	0.014948
0.437	0.014722
0.438	0.014498
0.439	0.014274
0.44	0.014051
0.441	0.013827
0.442	0.013603
0.443	0.01338
0.444	0.013153
0.445	0.01292
0.446	0.012687
0.447	0.012455
0.448	0.012222
0.449	0.011989
0.45	0.011756
0.451	0.01153
0.452	0.011304
0.453	0.011078
0.454	0.010852
0.455	0.010621
0.456	0.010387
0.457	0.010153
0.458	0.009919
0.459	0.009685
0.46	0.009451
0.461	0.009217
0.462	0.008983
0.463	0.008749
0.464	0.0085157
0.465	0.0082887
0.466	0.008054
0.467	0.0078192
0.468	0.0075844
0.469	0.0073492
0.47	0.0071138
0.471	0.0068767
0.472	0.0066414
0.473	0.0064061
0.474	0.0061708
0.475	0.0059355
0.476	0.0056931
0.477	0.0054581
0.478	0.0052233
0.479	0.0049886
0.48	0.0047538
0.481	0.0045191
0.482	0.0042843
0.483	0.0040459
0.484	0.0038028
0.485	0.0035596
0.486	0.0033185
0.487	0.0030846
0.488	0.0028507
0.489	0.0026168
0.49	0.0023829
0.491	0.0021452
0.492	0.0019032
0.493	0.0016612
0.494	0.0014192
0.495	0.0011772
0.496	0.00093974
0.497	0.00070719
0.498	0.00047464
0.499	0.00023811
0.5	-2.1931e-06
0.501	-0.0002425
0.502	-0.0004828
0.503	-0.00072312
0.504	-0.00096343
0.505	-0.0012037
0.506	-0.0014369
0.507	-0.001672
0.508	-0.0019094
0.509	-0.0021454
0.51	-0.0023825
0.511	-0.0026272
0.512	-0.0028647
0.513	-0.0030965
0.514	-0.003334
0.515	-0.0035743
0.516	-0.0038146
0.517	-0.0040548
0.518	-0.0042895
0.519	-0.0045229
0.52	-0.0047563
0.521	-0.0049963
0.522	-0.0052381
0.523	-0.0054774
0.524	-0.0057079
0.525	-0.0059386
0.526	-0.0061758
0.527	-0.0064131
0.528	-0.0066503
0.529	-0.0068875
0.53	-0.0071248
0.531	-0.007362
0.532	-0.0075993
0.533	-0.0078359
0.534	-0.0080657
0.535	-0.0082991
0.536	-0.0085325
0.537	-0.0087659
0.538	-0.0089994
0.539	-0.0092328
0.54	-0.0094662
0.541	-0.0096996
0.542	-0.0099325
0.543	-0.010165
0.544	-0.010397
0.545	-0.01063
0.546	-0.010862
0.547	-0.011094
0.548	-0.011327
0.549	-0.011559
0.55	-0.011792
0.551	-0.012021
0.552	-0.012249
0.553	-0.012477
0.554	-0.012704
0.555	-0.012932
0.556	-0.01316
0.557	-0.013387
0.558	-0.013615
0.559	-0.013842
0.56	-0.014068
0.561	-0.014293
0.562	-0.014519
0.563	-0.014744
0.564	-0.01497
0.565	-0.015196
0.566	-0.015421
0.567	-0.015652
0.568	-0.01588
0.569	-0.0161
0.57	-0.01632
0.571	-0.016541
0.572	-0.016761
0.573	-0.016981
0.574	-0.017201
0.575	-0.017421
0.576	-0.01764
0.577	-0.017858
0.578	-0.018076
0.579	-0.018294
0.58	-0.018511
0.581	-0.018733
0.582	-0.018955
0.583	-0.019175
0.584	-0.019387
0.585	-0.019599
0.586	-0.019811
0.587	-0.020023
0.588	-0.020234
0.589	-0.020444
0.59	-0.020654
0.591	-0.020864
0.592	-0.021076
0.593	-0.021292
0.594	-0.021506
0.595	-0.021719
0.596	-0.02193
0.597	-0.022134
0.598	-0.022337
0.599	-0.022541
0.6	-0.022744
0.601	-0.022945
0.602	-0.023146
0.603	-0.023348
0.604	-0.023554
0.605	-0.023761
0.606	-0.023966
0.607	-0.02417
0.608	-0.024374
0.609	-0.024573
0.61	-0.024767
0.611	-0.024961
0.612	-0.025155
0.613	-0.025353
0.614	-0.025552
0.615	-0.025752
0.616	-0.025949
0.617	-0.026139
0.618	-0.026329
0.619	-0.026519
0.62	-0.026708
0.621	-0.026899
0.622	-0.027088
0.623	-0.027276
0.624	-0.027465
0.625	-0.027653
0.626	-0.027841
0.627	-0.028019
0.628	-0.028197
0.629	-0.028375
0.63	-0.028562
0.631	-0.028752
0.632	-0.028931
0.633	-0.02911
0.634	-0.029288
0.635	-0.029465
0.636	-0.029641
0.637	-0.029809
0.638	-0.029978
0.639	-0.030155
0.64	-0.030333
0.641	-0.03051
0.642	-0.030681
0.643	-0.03085
0.644	-0.03102
0.645	-0.031187
0.646	-0.031351
0.647	-0.031513
0.648	-0.031672
0.649	-0.031831
0.65	-0.031991
0.651	-0.032157
0.652	-0.032323
0.653	-0.032482
0.654	-0.032639
0.655	-0.032796
0.656	-0.032954
0.657	-0.03311
0.658	-0.033262
0.659	-0.033414
0.66	-0.033566
0.661	-0.033715
0.662	-0.033862
0.663	-0.034003
0.664	-0.034145
0.665	-0.034286
0.666	-0.034433
0.667	-0.034582
0.668	-0.034727
0.669	-0.034866
0.67	-0.035003
0.671	-0.03514
0.672	-0.035277
0.673	-0.035414
0.674	-0.035545
0.675	-0.035673
0.676	-0.035802
0.677	-0.03593
0.678	-0.036058
0.679	-0.036186
0.68	-0.036315
0.681	-0.036443
0.682	-0.036569
0.683	-0.036685
0.684	-0.036799
0.685	-0.036916
0.686	-0.037033
0.687	-0.03715
0.688	-0.037267
0.689	-0.037384
0.69	-0.037502
0.691	-0.037619
0.692	-0.037729
0.693	-0.037829
0.694	-0.037929
0.695	-0.03803
0.696	-0.03813
0.697	-0.038231
0.698	-0.038338
0.699	-0.038446
0.7	-0.038553
0.701	-0.038654
0.702	-0.038744
0.703	-0.038834
0.704	-0.038924
0.705	-0.039014
0.706	-0.039103
0.707	-0.039193
0.708	-0.039283
0.709	-0.039371
0.71	-0.039455
0.711	-0.039529
0.712	-0.039606
0.713	-0.039682
0.714	-0.039759
0.715	-0.039836
0.716	-0.039913
0.717	-0.039989
0.718	-0.040066
0.719	-0.040139
0.72	-0.040198
0.721	-0.040256
0.722	-0.040314
0.723	-0.040372
0.724	-0.040431
0.725	-0.040496
0.726	-0.040561
0.727	-0.040625
0.728	-0.040689
0.729	-0.040739
0.73	-0.040789
0.731	-0.04084
0.732	-0.040884
0.733	-0.040925
0.734	-0.040973
0.735	-0.04102
0.736	-0.041059
0.737	-0.041098
0.738	-0.041138
0.739	-0.04117
0.74	-0.041199
0.741	-0.041233
0.742	-0.041266
0.743	-0.041294
0.744	-0.041322
0.745	-0.04135
0.746	-0.041369
0.747	-0.041387
0.748	-0.041405
0.749	-0.041425
0.75	-0.041435
0.751	-0.041447
0.752	-0.041459
0.753	-0.041472
0.754	-0.041485
0.755	-0.041498
0.756	-0.041497
0.757	-0.041498
0.758	-0.041499
0.759	-0.0415
0.76	-0.041501
0.761	-0.041503
0.762	-0.0415
0.763	-0.041485
0.764	-0.04147
0.765	-0.041459
0.766	-0.041448
0.767	-0.041437
0.768	-0.041426
0.769	-0.041405
0.77	-0.041378
0.771	-0.041351
0.772	-0.041324
0.773	-0.041301
0.774	-0.041277
0.775	-0.041253
0.776	-0.041214
0.777	-0.041174
0.778	-0.041135
0.779	-0.041095
0.78	-0.041056
0.781	-0.041019
0.782	-0.040976
0.783	-0.040924
0.784	-0.040871
0.785	-0.040819
0.786	-0.040767
0.787	-0.040715
0.788	-0.040663
0.789	-0.040602
0.79	-0.04054
0.791	-0.040478
0.792	-0.040417
0.793	-0.040353
0.794	-0.040289
0.795	-0.040226
0.796	-0.04016
0.797	-0.04008
0.798	-0.04
0.799	-0.039921
0.8	-0.039839
0.801	-0.039759
0.802	-0.039679
0.803	-0.039598
0.804	-0.039518
0.805	-0.039425
0.806	-0.039329
0.807	-0.039232
0.808	-0.039136
0.809	-0.03904
0.81	-0.038942
0.811	-0.038842
0.812	-0.038742
0.813	-0.038641
0.814	-0.038541
0.815	-0.038437
0.816	-0.038321
0.817	-0.038204
0.818	-0.038088
0.819	-0.037972
0.82	-0.037856
0.821	-0.037731
0.822	-0.037608
0.823	-0.037486
0.824	-0.037363
0.825	-0.03724
0.826	-0.037118
0.827	-0.036995
0.828	-0.036859
0.829	-0.036718
0.83	-0.036577
0.831	-0.036436
0.832	-0.036294
0.833	-0.036153
0.834	-0.036017
0.835	-0.035876
0.836	-0.035726
0.837	-0.035576
0.838	-0.035426
0.839	-0.035276
0.84	-0.035126
0.841	-0.034976
0.842	-0.034822
0.843	-0.034654
0.844	-0.034486
0.845	-0.034318
0.846	-0.03415
0.847	-0.033986
0.848	-0.033826
0.849	-0.033666
0.85	-0.033494
0.851	-0.033316
0.852	-0.033138
0.853	-0.032959
0.854	-0.032781
0.855	-0.032603
0.856	-0.032424
0.857	-0.032248
0.858	-0.032067
0.859	-0.031878
0.86	-0.031689
0.861	-0.0315
0.862	-0.03131
0.863	-0.031121
0.864	-0.030932
0.865	-0.030743
0.866	-0.030552
0.867	-0.030357
0.868	-0.030163
0.869	-0.029969
0.87	-0.029774
0.871	-0.029565
0.872	-0.029356
0.873	-0.029155
0.874	-0.028955
0.875	-0.028755
0.876	-0.028543
0.877	-0.028329
0.878	-0.028116
0.879	-0.027902
0.88	-0.027689
0.881	-0.027467
0.882	-0.027244
0.883	-0.027022
0.884	-0.0268
0.885	-0.026578
0.886	-0.026356
0.887	-0.026134
0.888	-0.025911
0.889	-0.0257
0.89	-0.025479
0.891	-0.025251
0.892	-0.025023
0.893	-0.024795
0.894	-0.024568
0.895	-0.02434
0.896	-0.024112
0.897	-0.023884
0.898	-0.023656
0.899	-0.023426
0.9	-0.023194
0.901	-0.022963
0.902	-0.022732
0.903	-0.022501
0.904	-0.02227
0.905	-0.022024
0.906	-0.021777
0.907	-0.021531
0.908	-0.021285
0.909	-0.021038
0.91	-0.020792
0.911	-0.020545
0.912	-0.020299
0.913	-0.020062
0.914	-0.019828
0.915	-0.019594
0.916	-0.01936
0.917	-0.019138
0.918	-0.01891
0.919	-0.018661
0.92	-0.018412
0.921	-0.018163
0.922	-0.017914
0.923	-0.017665
0.924	-0.017416
0.925	-0.017167
0.926	-0.016919
0.927	-0.016688
0.928	-0.016466
0.929	-0.016222
0.93	-0.015971
0.931	-0.015721
0.932	-0.01547
0.933	-0.01522
0.934	-0.014969
0.935	-0.014719
0.936	-0.014468
0.937	-0.014231
0.938	-0.01401
0.939	-0.013781
0.94	-0.013532
0.941	-0.013283
0.942	-0.013034
0.943	-0.012784
0.944	-0.012535
0.945	-0.012286
0.946	-0.012037
0.947	-0.011796
0.948	-0.011579
0.949	-0.011362
0.95	-0.011118
0.951	-0.010868
0.952	-0.010618
0.953	-0.010368
0.954	-0.010125
0.955	-0.0099033
0.956	-0.0096812
0.957	-0.009459
0.958	-0.0092369
0.959	-0.0089835
0.96	-0.0087269
0.961	-0.0085169
0.962	-0.0083069
0.963	-0.0080864
0.964	-0.0078387
0.965	-0.007591
0.966	-0.0073439
0.967	-0.0071203
0.968	-0.0068967
0.969	-0.0066731
0.97	-0.0064495
0.971	-0.0062205
0.972	-0.0059895
0.973	-0.0057638
0.974	-0.0055483
0.975	-0.0053328
0.976	-0.0051172
0.977	-0.0049017
0.978	-0.0046843
0.979	-0.004466
0.98	-0.0042476
0.981	-0.0040293
0.982	-0.0038156
0.983	-0.0036137
0.984	-0.0034086
0.985	-0.0032035
0.986	-0.0029909
0.987	-0.0027778
0.988	-0.0025647
0.989	-0.0023492
0.99	-0.0021289
0.991	-0.0019109
0.992	-0.0017071
0.993	-0.0015034
0.994	-0.0012996
0.995	-0.0010867
0.996	-0.00086938
0.997	-0.00065204
0.998	-0.00043468
0.999	-0.00021734
1	0



==> results/lid_driven_cavity/disttrimesh/re1_r200_k1_128_u1.txt <==
a	Points:1
0	0
-0.00069848	0.001
-0.001397	0.002
-0.0020955	0.003
-0.0027908	0.004
-0.003477	0.005
-0.0041632	0.006
-0.0048493	0.007
-0.005531	0.008
-0.0062083	0.009
-0.0068815	0.01
-0.0075532	0.011
-0.0082163	0.012
-0.0088792	0.013
-0.0095421	0.014
-0.010205	0.015
-0.010858	0.016
-0.011508	0.017
-0.012158	0.018
-0.012809	0.019
-0.013453	0.02
-0.014093	0.021
-0.014733	0.022
-0.015368	0.023
-0.016	0.024
-0.016631	0.025
-0.017259	0.026
-0.017879	0.027
-0.0185	0.028
-0.019121	0.029
-0.019743	0.03
-0.020356	0.031
-0.020964	0.032
-0.021573	0.033
-0.022182	0.034
-0.022792	0.035
-0.023391	0.036
-0.023989	0.037
-0.024587	0.038
-0.025181	0.039
-0.025775	0.04
-0.026364	0.041
-0.02695	0.042
-0.027536	0.043
-0.02812	0.044
-0.028702	0.045
-0.029281	0.046
-0.029855	0.047
-0.03043	0.048
-0.031003	0.049
-0.031572	0.05
-0.032137	0.051
-0.032702	0.052
-0.033268	0.053
-0.033832	0.054
-0.034391	0.055
-0.034948	0.056
-0.035504	0.057
-0.036058	0.058
-0.036611	0.059
-0.037159	0.06
-0.037707	0.061
-0.038254	0.062
-0.038797	0.063
-0.039338	0.064
-0.03988	0.065
-0.04042	0.066
-0.040957	0.067
-0.041491	0.068
-0.042024	0.069
-0.042554	0.07
-0.043081	0.071
-0.043609	0.072
-0.044136	0.073
-0.044664	0.074
-0.045188	0.075
-0.045709	0.076
-0.046229	0.077
-0.046745	0.078
-0.04726	0.079
-0.047775	0.08
-0.048291	0.081
-0.048805	0.082
-0.049313	0.083
-0.049821	0.084
-0.050329	0.085
-0.050836	0.086
-0.051342	0.087
-0.051844	0.088
-0.052345	0.089
-0.052845	0.09
-0.053345	0.091
-0.053842	0.092
-0.05434	0.093
-0.054834	0.094
-0.055328	0.095
-0.055819	0.096
-0.05631	0.097
-0.056799	0.098
-0.057286	0.099
-0.057772	0.1
-0.058259	0.101
-0.058744	0.102
-0.059226	0.103
-0.059707	0.104
-0.060189	0.105
-0.060671	0.106
-0.06115	0.107
-0.061628	0.108
-0.062104	0.109
-0.06258	0.11
-0.063054	0.111
-0.063527	0.112
-0.063999	0.113
-0.064468	0.114
-0.064938	0.115
-0.065408	0.116
-0.065876	0.117
-0.066343	0.118
-0.066809	0.119
-0.067273	0.12
-0.067738	0.121
-0.0682	0.122
-0.068662	0.123
-0.069122	0.124
-0.069581	0.125
-0.070039	0.126
-0.070497	0.127
-0.070954	0.128
-0.07141	0.129
-0.071866	0.13
-0.072321	0.131
-0.072774	0.132
-0.073228	0.133
-0.073681	0.134
-0.074134	0.135
-0.074585	0.136
-0.075035	0.137
-0.075484	0.138
-0.07593	0.139
-0.076376	0.14
-0.076822	0.141
-0.077267	0.142
-0.077713	0.143
-0.078158	0.144
-0.078601	0.145
-0.079044	0.146
-0.079486	0.147
-0.079927	0.148
-0.080369	0.149
-0.08081	0.15
-0.081249	0.151
-0.081688	0.152
-0.082127	0.153
-0.082566	0.154
-0.083002	0.155
-0.083438	0.156
-0.083872	0.157
-0.084307	0.158
-0.084741	0.159
-0.085175	0.16
-0.085609	0.161
-0.086042	0.162
-0.086474	0.163
-0.086905	0.164
-0.087337	0.165
-0.087769	0.166
-0.088198	0.167
-0.088627	0.168
-0.089056	0.169
-0.089484	0.17
-0.089913	0.171
-0.09034	0.172
-0.090766	0.173
-0.091193	0.174
-0.091619	0.175
-0.092045	0.176
-0.092469	0.177
-0.092894	0.178
-0.093319	0.179
-0.093742	0.18
-0.094164	0.181
-0.094587	0.182
-0.095009	0.183
-0.095429	0.184
-0.095849	0.185
-0.096271	0.186
-0.096693	0.187
-0.097114	0.188
-0.097535	0.189
-0.097953	0.19
-0.09837	0.191
-0.098791	0.192
-0.099211	0.193
-0.099629	0.194
-0.10005	0.195
-0.10046	0.196
-0.10088	0.197
-0.1013	0.198
-0.10171	0.199
-0.10213	0.2
-0.10255	0.201
-0.10296	0.202
-0.10338	0.203
-0.10379	0.204
-0.10421	0.205
-0.10462	0.206
-0.10503	0.207
-0.10545	0.208
-0.10586	0.209
-0.10627	0.21
-0.10668	0.211
-0.1071	0.212
-0.10751	0.213
-0.10792	0.214
-0.10833	0.215
-0.10875	0.216
-0.10916	0.217
-0.10957	0.218
-0.10998	0.219
-0.11039	0.22
-0.1108	0.221
-0.11121	0.222
-0.11162	0.223
-0.11203	0.224
-0.11244	0.225
-0.11284	0.226
-0.11325	0.227
-0.11366	0.228
-0.11407	0.229
-0.11448	0.23
-0.11488	0.231
-0.11529	0.232
-0.1157	0.233
-0.11611	0.234
-0.11651	0.235
-0.11692	0.236
-0.11733	0.237
-0.11773	0.238
-0.11814	0.239
-0.11855	0.24
-0.11895	0.241
-0.11936	0.242
-0.11976	0.243
-0.12016	0.244
-0.12057	0.245
-0.12097	0.246
-0.12138	0.247
-0.12178	0.248
-0.12219	0.249
-0.12259	0.25
-0.123	0.251
-0.1234	0.252
-0.1238	0.253
-0.12421	0.254
-0.12461	0.255
-0.12501	0.256
-0.12542	0.257
-0.12582	0.258
-0.12622	0.259
-0.12662	0.26
-0.12702	0.261
-0.12743	0.262
-0.12783	0.263
-0.12823	0.264
-0.12863	0.265
-0.12903	0.266
-0.12943	0.267
-0.12983	0.268
-0.13023	0.269
-0.13063	0.27
-0.13103	0.271
-0.13143	0.272
-0.13183	0.273
-0.13223	0.274
-0.13263	0.275
-0.13303	0.276
-0.13343	0.277
-0.13383	0.278
-0.13423	0.279
-0.13463	0.28
-0.13503	0.281
-0.13543	0.282
-0.13582	0.283
-0.13622	0.284
-0.13662	0.285
-0.13702	0.286
-0.13741	0.287
-0.13781	0.288
-0.1382	0.289
-0.1386	0.29
-0.139	0.291
-0.13939	0.292
-0.13979	0.293
-0.14019	0.294
-0.14058	0.295
-0.14098	0.296
-0.14137	0.297
-0.14177	0.298
-0.14216	0.299
-0.14255	0.3
-0.14295	0.301
-0.14334	0.302
-0.14373	0.303
-0.14413	0.304
-0.14452	0.305
-0.14491	0.306
-0.14531	0.307
-0.1457	0.308
-0.14609	0.309
-0.14648	0.31
-0.14687	0.311
-0.14726	0.312
-0.14765	0.313
-0.14804	0.314
-0.14843	0.315
-0.14882	0.316
-0.14921	0.317
-0.1496	0.318
-0.14999	0.319
-0.15038	0.32
-0.15077	0.321
-0.15116	0.322
-0.15155	0.323
-0.15193	0.324
-0.15232	0.325
-0.1527	0.326
-0.15309	0.327
-0.15348	0.328
-0.15386	0.329
-0.15425	0.33
-0.15463	0.331
-0.15502	0.332
-0.1554	0.333
-0.15578	0.334
-0.15617	0.335
-0.15655	0.336
-0.15693	0.337
-0.15731	0.338
-0.1577	0.339
-0.15808	0.34
-0.15846	0.341
-0.15884	0.342
-0.15921	0.343
-0.15959	0.344
-0.15997	0.345
-0.16035	0.346
-0.16073	0.347
-0.1611	0.348
-0.16148	0.349
-0.16186	0.35
-0.16223	0.351
-0.16261	0.352
-0.16298	0.353
-0.16336	0.354
-0.16373	0.355
-0.1641	0.356
-0.16448	0.357
-0.16485	0.358
-0.16522	0.359
-0.16559	0.36
-0.16596	0.361
-0.16633	0.362
-0.1667	0.363
-0.16706	0.364
-0.16743	0.365
-0.1678	0.366
-0.16816	0.367
-0.16853	0.368
-0.16889	0.369
-0.16926	0.37
-0.16962	0.371
-0.16998	0.372
-0.17034	0.373
-0.1707	0.374
-0.17106	0.375
-0.17142	0.376
-0.17178	0.377
-0.17214	0.378
-0.1725	0.379
-0.17285	0.38
-0.17321	0.381
-0.17356	0.382
-0.17392	0.383
-0.17427	0.384
-0.17462	0.385
-0.17497	0.386
-0.17533	0.387
-0.17567	0.388
-0.17602	0.389
-0.17637	0.39
-0.17671	0.391
-0.17706	0.392
-0.17741	0.393
-0.17775	0.394
-0.17809	0.395
-0.17843	0.396
-0.17877	0.397
-0.17911	0.398
-0.17945	0.399
-0.17979	0.4
-0.18012	0.401
-0.18046	0.402
-0.18079	0.403
-0.18113	0.404
-0.18146	0.405
-0.18179	0.406
-0.18212	0.407
-0.18245	0.408
-0.18277	0.409
-0.1831	0.41
-0.18343	0.411
-0.18375	0.412
-0.18407	0.413
-0.18439	0.414
-0.18471	0.415
-0.18503	0.416
-0.18535	0.417
-0.18566	0.418
-0.18598	0.419
-0.18629	0.42
-0.1866	0.421
-0.18691	0.422
-0.18722	0.423
-0.18753	0.424
-0.18784	0.425
-0.18814	0.426
-0.18844	0.427
-0.18874	0.428
-0.18905	0.429
-0.18934	0.43
-0.18964	0.431
-0.18993	0.432
-0.19023	0.433
-0.19052	0.434
-0.19081	0.435
-0.1911	0.436
-0.19139	0.437
-0.19168	0.438
-0.19196	0.439
-0.19224	0.44
-0.19252	0.441
-0.1928	0.442
-0.19308	0.443
-0.19335	0.444
-0.19362	0.445
-0.19389	0.446
-0.19416	0.447
-0.19443	0.448
-0.1947	0.449
-0.19496	0.45
-0.19522	0.451
-0.19548	0.452
-0.19574	0.453
-0.196	0.454
-0.19625	0.455
-0.1965	0.456
-0.19675	0.457
-0.197	0.458
-0.19725	0.459
-0.19749	0.46
-0.19773	0.461
-0.19797	0.462
-0.19821	0.463
-0.19844	0.464
-0.19867	0.465
-0.1989	0.466
-0.19913	0.467
-0.19935	0.468
-0.19958	0.469
-0.1998	0.47
-0.20002	0.471
-0.20023	0.472
-0.20045	0.473
-0.20066	0.474
-0.20087	0.475
-0.20107	0.476
-0.20128	0.477
-0.20148	0.478
-0.20168	0.479
-0.20187	0.48
-0.20206	0.481
-0.20226	0.482
-0.20244	0.483
-0.20263	0.484
-0.20281	0.485
-0.20299	0.486
-0.20316	0.487
-0.20333	0.488
-0.20351	0.489
-0.20368	0.49
-0.20384	0.491
-0.204	0.492
-0.20416	0.493
-0.20431	0.494
-0.20447	0.495
-0.20462	0.496
-0.20477	0.497
-0.20491	0.498
-0.20505	0.499
-0.20519	0.5
-0.20532	0.501
-0.20545	0.502
-0.20558	0.503
-0.20571	0.504
-0.20583	0.505
-0.20594	0.506
-0.20606	0.507
-0.20617	0.508
-0.20627	0.509
-0.20637	0.51
-0.20648	0.511
-0.20657	0.512
-0.20667	0.513
-0.20676	0.514
-0.20684	0.515
-0.20692	0.516
-0.207	0.517
-0.20708	0.518
-0.20715	0.519
-0.20721	0.52
-0.20727	0.521
-0.20734	0.522
-0.2074	0.523
-0.20745	0.524
-0.2075	0.525
-0.20754	0.526
-0.20758	0.527
-0.20762	0.528
-0.20765	0.529
-0.20768	0.53
-0.2077	0.531
-0.20772	0.532
-0.20773	0.533
-0.20774	0.534
-0.20775	0.535
-0.20775	0.536
-0.20775	0.537
-0.20774	0.538
-0.20773	0.539
-0.20771	0.54
-0.2077	0.541
-0.20767	0.542
-0.20764	0.543
-0.20761	0.544
-0.20756	0.545
-0.20751	0.546
-0.20746	0.547
-0.20741	0.548
-0.20736	0.549
-0.2073	0.55
-0.20723	0.551
-0.20715	0.552
-0.20707	0.553
-0.20699	0.554
-0.2069	0.555
-0.20681	0.556
-0.20672	0.557
-0.20662	0.558
-0.20651	0.559
-0.2064	0.56
-0.20627	0.561
-0.20615	0.562
-0.20602	0.563
-0.20588	0.564
-0.20574	0.565
-0.20559	0.566
-0.20544	0.567
-0.20529	0.568
-0.20512	0.569
-0.20496	0.57
-0.20478	0.571
-0.2046	0.572
-0.20441	0.573
-0.20421	0.574
-0.20401	0.575
-0.20381	0.576
-0.20361	0.577
-0.20339	0.578
-0.20317	0.579
-0.20294	0.58
-0.2027	0.581
-0.20246	0.582
-0.20222	0.583
-0.20196	0.584
-0.2017	0.585
-0.20144	0.586
-0.20117	0.587
-0.20089	0.588
-0.20061	0.589
-0.20031	0.59
-0.20001	0.591
-0.19971	0.592
-0.1994	0.593
-0.19908	0.594
-0.19875	0.595
-0.19842	0.596
-0.19808	0.597
-0.19773	0.598
-0.19737	0.599
-0.19702	0.6
-0.19665	0.601
-0.19627	0.602
-0.1959	0.603
-0.19551	0.604
-0.19511	0.605
-0.19471	0.606
-0.1943	0.607
-0.19388	0.608
-0.19345	0.609
-0.19301	0.61
-0.19258	0.611
-0.19213	0.612
-0.19166	0.613
-0.1912	0.614
-0.19073	0.615
-0.19026	0.616
-0.18977	0.617
-0.18927	0.618
-0.18877	0.619
-0.18826	0.62
-0.18774	0.621
-0.1872	0.622
-0.18667	0.623
-0.18613	0.624
-0.18557	0.625
-0.18501	0.626
-0.18445	0.627
-0.18386	0.628
-0.18327	0.629
-0.18268	0.63
-0.18208	0.631
-0.18146	0.632
-0.18084	0.633
-0.18022	0.634
-0.17957	0.635
-0.17893	0.636
-0.17827	0.637
-0.1776	0.638
-0.17693	0.639
-0.17625	0.64
-0.17555	0.641
-0.17486	0.642
-0.17414	0.643
-0.17342	0.644
-0.17269	0.645
-0.17195	0.646
-0.1712	0.647
-0.17044	0.648
-0.16968	0.649
-0.1689	0.65
-0.1681	0.651
-0.1673	0.652
-0.16651	0.653
-0.16568	0.654
-0.16485	0.655
-0.16402	0.656
-0.16318	0.657
-0.16231	0.658
-0.16144	0.659
-0.16057	0.66
-0.15968	0.661
-0.15878	0.662
-0.15788	0.663
-0.15696	0.664
-0.15603	0.665
-0.15508	0.666
-0.15412	0.667
-0.15316	0.668
-0.15221	0.669
-0.15122	0.67
-0.15021	0.671
-0.14921	0.672
-0.1482	0.673
-0.14717	0.674
-0.14613	0.675
-0.14509	0.676
-0.14403	0.677
-0.14295	0.678
-0.14188	0.679
-0.14078	0.68
-0.13968	0.681
-0.13856	0.682
-0.13743	0.683
-0.13628	0.684
-0.13512	0.685
-0.13396	0.686
-0.13279	0.687
-0.13159	0.688
-0.1304	0.689
-0.12919	0.69
-0.12797	0.691
-0.12673	0.692
-0.12549	0.693
-0.12423	0.694
-0.12294	0.695
-0.12166	0.696
-0.12038	0.697
-0.11906	0.698
-0.11773	0.699
-0.11641	0.7
-0.11506	0.701
-0.11369	0.702
-0.11233	0.703
-0.11095	0.704
-0.10955	0.705
-0.10815	0.706
-0.10672	0.707
-0.10528	0.708
-0.10382	0.709
-0.10236	0.71
-0.10089	0.711
-0.09939	0.712
-0.097878	0.713
-0.096371	0.714
-0.094858	0.715
-0.093313	0.716
-0.091757	0.717
-0.090179	0.718
-0.088597	0.719
-0.086996	0.72
-0.085369	0.721
-0.083743	0.722
-0.082116	0.723
-0.080477	0.724
-0.078787	0.725
-0.077098	0.726
-0.075409	0.727
-0.07372	0.728
-0.072004	0.729
-0.07027	0.73
-0.068514	0.731
-0.066756	0.732
-0.064971	0.733
-0.063173	0.734
-0.061353	0.735
-0.059532	0.736
-0.057693	0.737
-0.055847	0.738
-0.053977	0.739
-0.052086	0.74
-0.050194	0.741
-0.048284	0.742
-0.046331	0.743
-0.044382	0.744
-0.042435	0.745
-0.040483	0.746
-0.038488	0.747
-0.036472	0.748
-0.034457	0.749
-0.032417	0.75
-0.03037	0.751
-0.028323	0.752
-0.026245	0.753
-0.024156	0.754
-0.022028	0.755
-0.019899	0.756
-0.017769	0.757
-0.0156	0.758
-0.013425	0.759
-0.011251	0.76
-0.0090277	0.761
-0.006802	0.762
-0.0045764	0.763
-0.0023227	0.764
-4.8934e-05	0.765
0.0022248	0.766
0.0045397	0.767
0.0068724	0.768
0.0092052	0.769
0.011533	0.77
0.013915	0.771
0.01631	0.772
0.018703	0.773
0.0211	0.774
0.023541	0.775
0.025986	0.776
0.028456	0.777
0.030943	0.778
0.033424	0.779
0.035956	0.78
0.038491	0.781
0.04103	0.782
0.043615	0.783
0.0462	0.784
0.048785	0.785
0.051402	0.786
0.054039	0.787
0.056687	0.788
0.059359	0.789
0.062029	0.79
0.064754	0.791
0.06748	0.792
0.070205	0.793
0.072964	0.794
0.075749	0.795
0.078533	0.796
0.081323	0.797
0.08416	0.798
0.087014	0.799
0.089866	0.8
0.092716	0.801
0.095628	0.802
0.098537	0.803
0.10145	0.804
0.1044	0.805
0.10738	0.806
0.11037	0.807
0.11336	0.808
0.11636	0.809
0.11942	0.81
0.12249	0.811
0.12555	0.812
0.12861	0.813
0.13171	0.814
0.13484	0.815
0.13797	0.816
0.14113	0.817
0.14432	0.818
0.14752	0.819
0.15072	0.82
0.15395	0.821
0.1572	0.822
0.16048	0.823
0.16376	0.824
0.16705	0.825
0.17038	0.826
0.17372	0.827
0.17706	0.828
0.18045	0.829
0.18384	0.83
0.18725	0.831
0.19067	0.832
0.19413	0.833
0.19761	0.834
0.20109	0.835
0.20457	0.836
0.20811	0.837
0.21165	0.838
0.21519	0.839
0.21878	0.84
0.22238	0.841
0.22596	0.842
0.22959	0.843
0.23324	0.844
0.23692	0.845
0.24061	0.846
0.2443	0.847
0.248	0.848
0.25175	0.849
0.25551	0.85
0.25927	0.851
0.26307	0.852
0.26688	0.853
0.27069	0.854
0.27456	0.855
0.27841	0.856
0.2823	0.857
0.28623	0.858
0.29015	0.859
0.29407	0.86
0.298	0.861
0.30197	0.862
0.30596	0.863
0.30996	0.864
0.31399	0.865
0.31804	0.866
0.3221	0.867
0.32617	0.868
0.33028	0.869
0.33441	0.87
0.33853	0.871
0.34266	0.872
0.34686	0.873
0.35105	0.874
0.35524	0.875
0.35945	0.876
0.36369	0.877
0.36795	0.878
0.37225	0.879
0.37653	0.88
0.38082	0.881
0.38516	0.882
0.3895	0.883
0.39385	0.884
0.39823	0.885
0.40263	0.886
0.40704	0.887
0.41148	0.888
0.41592	0.889
0.42039	0.89
0.4249	0.891
0.4294	0.892
0.43391	0.893
0.43842	0.894
0.44299	0.895
0.44757	0.896
0.45214	0.897
0.45672	0.898
0.46134	0.899
0.46596	0.9
0.47062	0.901
0.47529	0.902
0.47998	0.903
0.48467	0.904
0.48939	0.905
0.49413	0.906
0.49889	0.907
0.50365	0.908
0.50842	0.909
0.51322	0.91
0.51804	0.911
0.52289	0.912
0.52774	0.913
0.53259	0.914
0.53744	0.915
0.54235	0.916
0.54725	0.917
0.55217	0.918
0.55711	0.919
0.56206	0.92
0.56705	0.921
0.57204	0.922
0.57704	0.923
0.58204	0.924
0.58707	0.925
0.59211	0.926
0.59717	0.927
0.60225	0.928
0.60734	0.929
0.61245	0.93
0.61757	0.931
0.62269	0.932
0.62785	0.933
0.63302	0.934
0.6382	0.935
0.64338	0.936
0.64857	0.937
0.65378	0.938
0.65901	0.939
0.66426	0.94
0.66953	0.941
0.6748	0.942
0.68007	0.943
0.68538	0.944
0.6907	0.945
0.69602	0.946
0.70136	0.947
0.70671	0.948
0.71209	0.949
0.71748	0.95
0.72286	0.951
0.72825	0.952
0.73367	0.953
0.7391	0.954
0.74454	0.955
0.74997	0.956
0.75544	0.957
0.76092	0.958
0.7664	0.959
0.77189	0.96
0.77741	0.961
0.78293	0.962
0.78846	0.963
0.79401	0.964
0.79957	0.965
0.80513	0.966
0.81072	0.967
0.81631	0.968
0.8219	0.969
0.82751	0.97
0.83313	0.971
0.83875	0.972
0.84439	0.973
0.85004	0.974
0.8557	0.975
0.86137	0.976
0.86703	0.977
0.87273	0.978
0.87843	0.979
0.88413	0.98
0.88986	0.981
0.89559	0.982
0.90131	0.983
0.90704	0.984
0.9128	0.985
0.91855	0.986
0.92433	0.987
0.93011	0.988
0.93589	0.989
0.94168	0.99
0.94748	0.991
0.95329	0.992
0.9591	0.993
0.96492	0.994
0.97075	0.995
0.97659	0.996
0.98243	0.997
0.98828	0.998
0.99414	0.999
1	1



==> results/lid_driven_cavity/disttrimesh/re1_r200_k1_128_u2.txt <==
Points:0	b
0	0
0.001	0.0017288
0.002	0.0034587
0.003	0.0051885
0.004	0.0069081
0.005	0.0086254
0.006	0.010322
0.007	0.012005
0.008	0.0137
0.009	0.015389
0.01	0.017059
0.011	0.018741
0.012	0.020403
0.013	0.022057
0.014	0.02371
0.015	0.02535
0.016	0.026986
0.017	0.028622
0.018	0.030235
0.019	0.031848
0.02	0.033463
0.021	0.035059
0.022	0.036648
0.023	0.03824
0.024	0.039816
0.025	0.041378
0.026	0.042942
0.027	0.044511
0.028	0.046055
0.029	0.047595
0.03	0.049133
0.031	0.050643
0.032	0.052162
0.033	0.053683
0.034	0.055178
0.035	0.056665
0.036	0.05816
0.037	0.059642
0.038	0.06111
0.039	0.062576
0.04	0.064018
0.041	0.065462
0.042	0.066906
0.043	0.068338
0.044	0.069766
0.045	0.071181
0.046	0.072578
0.047	0.073974
0.048	0.07537
0.049	0.076754
0.05	0.078126
0.051	0.079495
0.052	0.080835
0.053	0.082178
0.054	0.083529
0.055	0.08486
0.056	0.086181
0.057	0.087499
0.058	0.088801
0.059	0.0901
0.06	0.091375
0.061	0.092645
0.062	0.093916
0.063	0.095189
0.064	0.096457
0.065	0.097698
0.066	0.098939
0.067	0.10017
0.068	0.10139
0.069	0.1026
0.07	0.10379
0.071	0.10498
0.072	0.10617
0.073	0.10732
0.074	0.10849
0.075	0.10966
0.076	0.11078
0.077	0.11193
0.078	0.11308
0.079	0.11421
0.08	0.11532
0.081	0.11642
0.082	0.11752
0.083	0.11859
0.084	0.11967
0.085	0.12075
0.086	0.12178
0.087	0.12284
0.088	0.12389
0.089	0.12491
0.09	0.12594
0.091	0.12695
0.092	0.12795
0.093	0.12895
0.094	0.12994
0.095	0.13092
0.096	0.13189
0.097	0.13284
0.098	0.13378
0.099	0.13473
0.1	0.13566
0.101	0.13658
0.102	0.13749
0.103	0.1384
0.104	0.13929
0.105	0.14018
0.106	0.14106
0.107	0.14192
0.108	0.14278
0.109	0.14363
0.11	0.14447
0.111	0.1453
0.112	0.14613
0.113	0.14694
0.114	0.14774
0.115	0.14854
0.116	0.14933
0.117	0.1501
0.118	0.15086
0.119	0.15163
0.12	0.15237
0.121	0.15311
0.122	0.15385
0.123	0.15457
0.124	0.15529
0.125	0.15598
0.126	0.15668
0.127	0.15737
0.128	0.15805
0.129	0.15871
0.13	0.15937
0.131	0.16001
0.132	0.16065
0.133	0.16129
0.134	0.16191
0.135	0.16252
0.136	0.16313
0.137	0.16374
0.138	0.16432
0.139	0.1649
0.14	0.16547
0.141	0.16603
0.142	0.16658
0.143	0.16712
0.144	0.16766
0.145	0.16818
0.146	0.16869
0.147	0.16921
0.148	0.16971
0.149	0.17019
0.15	0.17066
0.151	0.17114
0.152	0.17162
0.153	0.17207
0.154	0.17251
0.155	0.17295
0.156	0.17339
0.157	0.17381
0.158	0.17422
0.159	0.17462
0.16	0.17502
0.161	0.17541
0.162	0.17578
0.163	0.17615
0.164	0.17652
0.165	0.17687
0.166	0.17721
0.167	0.17755
0.168	0.17788
0.169	0.1782
0.17	0.17851
0.171	0.17882
0.172	0.1791
0.173	0.17939
0.174	0.17967
0.175	0.17995
0.176	0.1802
0.177	0.18046
0.178	0.18071
0.179	0.18095
0.18	0.18118
0.181	0.1814
0.182	0.18161
0.183	0.18182
0.184	0.18202
0.185	0.1822
0.186	0.18238
0.187	0.18255
0.188	0.18272
0.189	0.18288
0.19	0.18303
0.191	0.18317
0.192	0.1833
0.193	0.18344
0.194	0.18356
0.195	0.18367
0.196	0.18377
0.197	0.18387
0.198	0.18395
0.199	0.18403
0.2	0.18411
0.201	0.18417
0.202	0.18423
0.203	0.18428
0.204	0.18433
0.205	0.18436
0.206	0.18439
0.207	0.18442
0.208	0.18443
0.209	0.18443
0.21	0.18444
0.211	0.18443
0.212	0.18441
0.213	0.18439
0.214	0.18436
0.215	0.18433
0.216	0.18428
0.217	0.18423
0.218	0.18418
0.219	0.18411
0.22	0.18403
0.221	0.18395
0.222	0.18388
0.223	0.1838
0.224	0.18369
0.225	0.18359
0.226	0.18348
0.227	0.18336
0.228	0.18323
0.229	0.1831
0.23	0.18296
0.231	0.18282
0.232	0.18266
0.233	0.1825
0.234	0.18234
0.235	0.18217
0.236	0.18199
0.237	0.1818
0.238	0.18162
0.239	0.18141
0.24	0.1812
0.241	0.18099
0.242	0.18079
0.243	0.18057
0.244	0.18035
0.245	0.18011
0.246	0.17987
0.247	0.17962
0.248	0.17937
0.249	0.17912
0.25	0.17885
0.251	0.17858
0.252	0.1783
0.253	0.17802
0.254	0.17773
0.255	0.17744
0.256	0.17713
0.257	0.17683
0.258	0.17652
0.259	0.17619
0.26	0.17587
0.261	0.17555
0.262	0.17522
0.263	0.17488
0.264	0.17453
0.265	0.17418
0.266	0.17382
0.267	0.17346
0.268	0.1731
0.269	0.17273
0.27	0.17235
0.271	0.17196
0.272	0.17158
0.273	0.17119
0.274	0.17079
0.275	0.17038
0.276	0.16997
0.277	0.16956
0.278	0.16913
0.279	0.16871
0.28	0.16829
0.281	0.16785
0.282	0.16741
0.283	0.16697
0.284	0.16652
0.285	0.16606
0.286	0.16561
0.287	0.16514
0.288	0.16467
0.289	0.1642
0.29	0.16372
0.291	0.16324
0.292	0.16275
0.293	0.16226
0.294	0.16176
0.295	0.16126
0.296	0.16075
0.297	0.16025
0.298	0.15973
0.299	0.15921
0.3	0.15868
0.301	0.15816
0.302	0.15762
0.303	0.15708
0.304	0.15655
0.305	0.15601
0.306	0.15545
0.307	0.15489
0.308	0.15434
0.309	0.15378
0.31	0.15321
0.311	0.15265
0.312	0.15207
0.313	0.15149
0.314	0.15091
0.315	0.15032
0.316	0.14973
0.317	0.14914
0.318	0.14854
0.319	0.14794
0.32	0.14733
0.321	0.14672
0.322	0.14611
0.323	0.14549
0.324	0.14487
0.325	0.14424
0.326	0.14361
0.327	0.14298
0.328	0.14235
0.329	0.1417
0.33	0.14106
0.331	0.14042
0.332	0.13978
0.333	0.13912
0.334	0.13846
0.335	0.13781
0.336	0.13714
0.337	0.13647
0.338	0.13581
0.339	0.13513
0.34	0.13446
0.341	0.13378
0.342	0.13309
0.343	0.1324
0.344	0.13171
0.345	0.13103
0.346	0.13032
0.347	0.12963
0.348	0.12893
0.349	0.12822
0.35	0.12751
0.351	0.1268
0.352	0.12609
0.353	0.12537
0.354	0.12465
0.355	0.12393
0.356	0.1232
0.357	0.12247
0.358	0.12174
0.359	0.12101
0.36	0.12027
0.361	0.11953
0.362	0.11879
0.363	0.11804
0.364	0.11729
0.365	0.11654
0.366	0.11579
0.367	0.11503
0.368	0.11427
0.369	0.11352
0.37	0.11275
0.371	0.11198
0.372	0.11122
0.373	0.11045
0.374	0.10968
0.375	0.10891
0.376	0.10813
0.377	0.10735
0.378	0.10657
0.379	0.10578
0.38	0.10499
0.381	0.1042
0.382	0.10341
0.383	0.10261
0.384	0.10182
0.385	0.10102
0.386	0.10022
0.387	0.099416
0.388	0.098613
0.389	0.097809
0.39	0.097002
0.391	0.096191
0.392	0.095378
0.393	0.094558
0.394	0.093743
0.395	0.092928
0.396	0.092104
0.397	0.091282
0.398	0.090462
0.399	0.089635
0.4	0.088806
0.401	0.087973
0.402	0.08714
0.403	0.08631
0.404	0.085476
0.405	0.084639
0.406	0.083801
0.407	0.082961
0.408	0.082118
0.409	0.081273
0.41	0.080424
0.411	0.079576
0.412	0.078729
0.413	0.07788
0.414	0.077027
0.415	0.076174
0.416	0.075321
0.417	0.074462
0.418	0.073606
0.419	0.072748
0.42	0.071883
0.421	0.071024
0.422	0.070161
0.423	0.069294
0.424	0.068427
0.425	0.067561
0.426	0.066689
0.427	0.065817
0.428	0.064944
0.429	0.064075
0.43	0.063203
0.431	0.062329
0.432	0.061451
0.433	0.060574
0.434	0.059693
0.435	0.05881
0.436	0.057926
0.437	0.057044
0.438	0.056161
0.439	0.055281
0.44	0.054395
0.441	0.053504
0.442	0.052616
0.443	0.05173
0.444	0.050844
0.445	0.049953
0.446	0.049059
0.447	0.04817
0.448	0.047275
0.449	0.046379
0.45	0.045486
0.451	0.044585
0.452	0.043685
0.453	0.042792
0.454	0.041897
0.455	0.040993
0.456	0.040089
0.457	0.039195
0.458	0.038296
0.459	0.037392
0.46	0.036492
0.461	0.035589
0.462	0.034682
0.463	0.033775
0.464	0.03287
0.465	0.031964
0.466	0.03106
0.467	0.030154
0.468	0.029243
0.469	0.028334
0.47	0.027427
0.471	0.026519
0.472	0.025606
0.473	0.024695
0.474	0.023784
0.475	0.022878
0.476	0.021964
0.477	0.021048
0.478	0.020139
0.479	0.019228
0.48	0.018311
0.481	0.017403
0.482	0.016489
0.483	0.015574
0.484	0.014656
0.485	0.01374
0.486	0.012829
0.487	0.011916
0.488	0.010999
0.489	0.010082
0.49	0.0091648
0.491	0.0082485
0.492	0.0073326
0.493	0.0064167
0.494	0.0054982
0.495	0.0045827
0.496	0.003667
0.497	0.0027487
0.498	0.0018306
0.499	0.00091602
0.5	1.1357e-06
0.501	-0.00091443
0.502	-0.0018308
0.503	-0.0027487
0.504	-0.0036684
0.505	-0.0045857
0.506	-0.0055014
0.507	-0.006416
0.508	-0.0073323
0.509	-0.0082486
0.51	-0.0091646
0.511	-0.01008
0.512	-0.010995
0.513	-0.011907
0.514	-0.012824
0.515	-0.013741
0.516	-0.014656
0.517	-0.015571
0.518	-0.016487
0.519	-0.017401
0.52	-0.018313
0.521	-0.019227
0.522	-0.020141
0.523	-0.021051
0.524	-0.021963
0.525	-0.022875
0.526	-0.023789
0.527	-0.0247
0.528	-0.025609
0.529	-0.026518
0.53	-0.027427
0.531	-0.028336
0.532	-0.029244
0.533	-0.030148
0.534	-0.031053
0.535	-0.031957
0.536	-0.032864
0.537	-0.033774
0.538	-0.034682
0.539	-0.035584
0.54	-0.036491
0.541	-0.037395
0.542	-0.038294
0.543	-0.039194
0.544	-0.0401
0.545	-0.041001
0.546	-0.0419
0.547	-0.042798
0.548	-0.043692
0.549	-0.044591
0.55	-0.045485
0.551	-0.046379
0.552	-0.047276
0.553	-0.048169
0.554	-0.049061
0.555	-0.049953
0.556	-0.050844
0.557	-0.051734
0.558	-0.052621
0.559	-0.05351
0.56	-0.054398
0.561	-0.055281
0.562	-0.056164
0.563	-0.057051
0.564	-0.057931
0.565	-0.058811
0.566	-0.059694
0.567	-0.060569
0.568	-0.061443
0.569	-0.06232
0.57	-0.063199
0.571	-0.064071
0.572	-0.064944
0.573	-0.065818
0.574	-0.066685
0.575	-0.067559
0.576	-0.068429
0.577	-0.069295
0.578	-0.07016
0.579	-0.071023
0.58	-0.071884
0.581	-0.072743
0.582	-0.073604
0.583	-0.074463
0.584	-0.075315
0.585	-0.076168
0.586	-0.077022
0.587	-0.077877
0.588	-0.078732
0.589	-0.079578
0.59	-0.080424
0.591	-0.081271
0.592	-0.082117
0.593	-0.082958
0.594	-0.083795
0.595	-0.084633
0.596	-0.085471
0.597	-0.08631
0.598	-0.087144
0.599	-0.087976
0.6	-0.088804
0.601	-0.089634
0.602	-0.090462
0.603	-0.091286
0.604	-0.092106
0.605	-0.092922
0.606	-0.093741
0.607	-0.094559
0.608	-0.095378
0.609	-0.096187
0.61	-0.096992
0.611	-0.097804
0.612	-0.098615
0.613	-0.09942
0.614	-0.10022
0.615	-0.10102
0.616	-0.10182
0.617	-0.10261
0.618	-0.10341
0.619	-0.1042
0.62	-0.10499
0.621	-0.10578
0.622	-0.10657
0.623	-0.10735
0.624	-0.10813
0.625	-0.1089
0.626	-0.10968
0.627	-0.11045
0.628	-0.11122
0.629	-0.11199
0.63	-0.11276
0.631	-0.11352
0.632	-0.11428
0.633	-0.11504
0.634	-0.1158
0.635	-0.11655
0.636	-0.1173
0.637	-0.11805
0.638	-0.11879
0.639	-0.11953
0.64	-0.12027
0.641	-0.12101
0.642	-0.12174
0.643	-0.12247
0.644	-0.1232
0.645	-0.12393
0.646	-0.12464
0.647	-0.12537
0.648	-0.12609
0.649	-0.1268
0.65	-0.12751
0.651	-0.12822
0.652	-0.12893
0.653	-0.12963
0.654	-0.13032
0.655	-0.13102
0.656	-0.13171
0.657	-0.1324
0.658	-0.13309
0.659	-0.13377
0.66	-0.13445
0.661	-0.13513
0.662	-0.1358
0.663	-0.13647
0.664	-0.13714
0.665	-0.13781
0.666	-0.13847
0.667	-0.13912
0.668	-0.13977
0.669	-0.14042
0.67	-0.14107
0.671	-0.14171
0.672	-0.14235
0.673	-0.14299
0.674	-0.14362
0.675	-0.14425
0.676	-0.14487
0.677	-0.14549
0.678	-0.14611
0.679	-0.14672
0.68	-0.14733
0.681	-0.14794
0.682	-0.14854
0.683	-0.14914
0.684	-0.14973
0.685	-0.15032
0.686	-0.15091
0.687	-0.15149
0.688	-0.15207
0.689	-0.15265
0.69	-0.15321
0.691	-0.15377
0.692	-0.15434
0.693	-0.1549
0.694	-0.15545
0.695	-0.156
0.696	-0.15655
0.697	-0.15709
0.698	-0.15763
0.699	-0.15816
0.7	-0.15869
0.701	-0.15921
0.702	-0.15973
0.703	-0.16024
0.704	-0.16076
0.705	-0.16126
0.706	-0.16177
0.707	-0.16226
0.708	-0.16275
0.709	-0.16324
0.71	-0.16372
0.711	-0.1642
0.712	-0.16468
0.713	-0.16514
0.714	-0.16559
0.715	-0.16605
0.716	-0.16651
0.717	-0.16697
0.718	-0.16741
0.719	-0.16784
0.72	-0.16827
0.721	-0.16871
0.722	-0.16914
0.723	-0.16956
0.724	-0.16997
0.725	-0.17038
0.726	-0.17079
0.727	-0.17118
0.728	-0.17158
0.729	-0.17196
0.73	-0.17235
0.731	-0.17273
0.732	-0.1731
0.733	-0.17347
0.734	-0.17383
0.735	-0.17418
0.736	-0.17453
0.737	-0.17488
0.738	-0.17522
0.739	-0.17555
0.74	-0.17588
0.741	-0.1762
0.742	-0.17652
0.743	-0.17683
0.744	-0.17714
0.745	-0.17743
0.746	-0.17773
0.747	-0.17802
0.748	-0.1783
0.749	-0.17858
0.75	-0.17884
0.751	-0.17911
0.752	-0.17937
0.753	-0.17963
0.754	-0.17987
0.755	-0.18011
0.756	-0.18034
0.757	-0.18057
0.758	-0.18079
0.759	-0.18101
0.76	-0.18121
0.761	-0.18141
0.762	-0.18161
0.763	-0.18181
0.764	-0.18199
0.765	-0.18217
0.766	-0.18234
0.767	-0.18251
0.768	-0.18267
0.769	-0.18282
0.77	-0.18296
0.771	-0.1831
0.772	-0.18324
0.773	-0.18336
0.774	-0.18348
0.775	-0.18358
0.776	-0.18369
0.777	-0.18379
0.778	-0.18388
0.779	-0.18396
0.78	-0.18404
0.781	-0.18412
0.782	-0.18418
0.783	-0.18422
0.784	-0.18427
0.785	-0.18433
0.786	-0.18436
0.787	-0.18438
0.788	-0.18441
0.789	-0.18443
0.79	-0.18444
0.791	-0.18444
0.792	-0.18443
0.793	-0.18442
0.794	-0.1844
0.795	-0.18437
0.796	-0.18433
0.797	-0.18429
0.798	-0.18424
0.799	-0.18417
0.8	-0.1841
0.801	-0.18403
0.802	-0.18395
0.803	-0.18386
0.804	-0.18377
0.805	-0.18366
0.806	-0.18355
0.807	-0.18343
0.808	-0.18331
0.809	-0.18317
0.81	-0.18302
0.811	-0.18288
0.812	-0.18273
0.813	-0.18255
0.814	-0.18237
0.815	-0.1822
0.816	-0.18202
0.817	-0.18181
0.818	-0.18161
0.819	-0.1814
0.82	-0.18117
0.821	-0.18094
0.822	-0.18071
0.823	-0.18047
0.824	-0.18021
0.825	-0.17995
0.826	-0.17967
0.827	-0.17939
0.828	-0.1791
0.829	-0.17881
0.83	-0.17851
0.831	-0.17819
0.832	-0.17786
0.833	-0.17754
0.834	-0.17721
0.835	-0.17687
0.836	-0.17652
0.837	-0.17616
0.838	-0.17578
0.839	-0.1754
0.84	-0.17501
0.841	-0.17462
0.842	-0.17421
0.843	-0.17379
0.844	-0.17338
0.845	-0.17296
0.846	-0.17252
0.847	-0.17207
0.848	-0.17162
0.849	-0.17115
0.85	-0.17068
0.851	-0.1702
0.852	-0.16971
0.853	-0.16921
0.854	-0.1687
0.855	-0.16818
0.856	-0.16766
0.857	-0.16712
0.858	-0.16657
0.859	-0.16602
0.86	-0.16546
0.861	-0.16489
0.862	-0.16432
0.863	-0.16372
0.864	-0.16312
0.865	-0.16253
0.866	-0.16191
0.867	-0.16128
0.868	-0.16065
0.869	-0.16002
0.87	-0.15937
0.871	-0.15871
0.872	-0.15804
0.873	-0.15736
0.874	-0.15667
0.875	-0.15598
0.876	-0.15527
0.877	-0.15457
0.878	-0.15384
0.879	-0.15311
0.88	-0.15237
0.881	-0.15163
0.882	-0.15086
0.883	-0.15008
0.884	-0.14932
0.885	-0.14854
0.886	-0.14773
0.887	-0.14693
0.888	-0.14613
0.889	-0.1453
0.89	-0.14448
0.891	-0.14363
0.892	-0.14278
0.893	-0.14191
0.894	-0.14105
0.895	-0.14018
0.896	-0.13929
0.897	-0.13839
0.898	-0.13749
0.899	-0.13658
0.9	-0.13566
0.901	-0.13473
0.902	-0.13379
0.903	-0.13284
0.904	-0.13187
0.905	-0.13091
0.906	-0.12994
0.907	-0.12895
0.908	-0.12795
0.909	-0.12695
0.91	-0.12593
0.911	-0.12491
0.912	-0.12389
0.913	-0.12284
0.914	-0.1218
0.915	-0.12074
0.916	-0.11967
0.917	-0.1186
0.918	-0.11752
0.919	-0.11642
0.92	-0.11532
0.921	-0.11421
0.922	-0.11308
0.923	-0.11195
0.924	-0.1108
0.925	-0.10966
0.926	-0.10851
0.927	-0.10732
0.928	-0.10616
0.929	-0.10499
0.93	-0.10379
0.931	-0.10259
0.932	-0.10138
0.933	-0.10015
0.934	-0.098921
0.935	-0.097691
0.936	-0.096458
0.937	-0.095205
0.938	-0.093937
0.939	-0.092669
0.94	-0.091389
0.941	-0.090103
0.942	-0.088808
0.943	-0.087498
0.944	-0.086174
0.945	-0.084861
0.946	-0.083533
0.947	-0.082192
0.948	-0.080848
0.949	-0.079485
0.95	-0.078124
0.951	-0.076755
0.952	-0.075369
0.953	-0.073985
0.954	-0.07258
0.955	-0.071171
0.956	-0.069772
0.957	-0.068337
0.958	-0.066899
0.959	-0.065461
0.96	-0.064022
0.961	-0.062579
0.962	-0.061103
0.963	-0.059626
0.964	-0.058153
0.965	-0.056679
0.966	-0.055184
0.967	-0.053678
0.968	-0.052168
0.969	-0.050655
0.97	-0.049129
0.971	-0.047603
0.972	-0.046062
0.973	-0.044507
0.974	-0.042964
0.975	-0.041397
0.976	-0.03982
0.977	-0.038243
0.978	-0.036662
0.979	-0.035055
0.98	-0.033459
0.981	-0.031859
0.982	-0.030229
0.983	-0.028613
0.984	-0.026998
0.985	-0.025348
0.986	-0.023695
0.987	-0.022046
0.988	-0.020397
0.989	-0.018737
0.99	-0.017057
0.991	-0.015377
0.992	-0.013696
0.993	-0.012024
0.994	-0.010322
0.995	-0.008614
0.996	-0.0069109
0.997	-0.0051883
0.998	-0.0034602
0.999	-0.0017301
1	0



==> results/lid_driven_cavity/disttrimesh/re1_r200_k5_16_u1.txt <==
a	Points:1
0	0
-0.00069217	0.001
-0.0013843	0.002
-0.0020765	0.003
-0.0027687	0.004
-0.0034609	0.005
-0.004153	0.006
-0.004842	0.007
-0.0055185	0.008
-0.0061951	0.009
-0.0068716	0.01
-0.0075465	0.011
-0.0082112	0.012
-0.0088758	0.013
-0.0095349	0.014
-0.010186	0.015
-0.010838	0.016
-0.011489	0.017
-0.01214	0.018
-0.012793	0.019
-0.013446	0.02
-0.014091	0.021
-0.014728	0.022
-0.015357	0.023
-0.015986	0.024
-0.016614	0.025
-0.017243	0.026
-0.017872	0.027
-0.018492	0.028
-0.019109	0.029
-0.019727	0.03
-0.020344	0.031
-0.020962	0.032
-0.021574	0.033
-0.02218	0.034
-0.022777	0.035
-0.023374	0.036
-0.02397	0.037
-0.024567	0.038
-0.025164	0.039
-0.025762	0.04
-0.026357	0.041
-0.026946	0.042
-0.027533	0.043
-0.028111	0.044
-0.028689	0.045
-0.029267	0.046
-0.029843	0.047
-0.030417	0.048
-0.030991	0.049
-0.031564	0.05
-0.032138	0.051
-0.032702	0.052
-0.033261	0.053
-0.033821	0.054
-0.034378	0.055
-0.034936	0.056
-0.035493	0.057
-0.03605	0.058
-0.036604	0.059
-0.037154	0.06
-0.0377	0.061
-0.038246	0.062
-0.038792	0.063
-0.039338	0.064
-0.039879	0.065
-0.040414	0.066
-0.040949	0.067
-0.041484	0.068
-0.042018	0.069
-0.042548	0.07
-0.043079	0.071
-0.043609	0.072
-0.04414	0.073
-0.044663	0.074
-0.045182	0.075
-0.045702	0.076
-0.046221	0.077
-0.046741	0.078
-0.047257	0.079
-0.047773	0.08
-0.048289	0.081
-0.0488	0.082
-0.049308	0.083
-0.049814	0.084
-0.050318	0.085
-0.050823	0.086
-0.051326	0.087
-0.05183	0.088
-0.052334	0.089
-0.052836	0.09
-0.053331	0.091
-0.053826	0.092
-0.054321	0.093
-0.054813	0.094
-0.0553	0.095
-0.055788	0.096
-0.056276	0.097
-0.056763	0.098
-0.057251	0.099
-0.057738	0.1
-0.058226	0.101
-0.058713	0.102
-0.059201	0.103
-0.059688	0.104
-0.060176	0.105
-0.060664	0.106
-0.061148	0.107
-0.061622	0.108
-0.062092	0.109
-0.062561	0.11
-0.063031	0.111
-0.0635	0.112
-0.06397	0.113
-0.064439	0.114
-0.064908	0.115
-0.065378	0.116
-0.065847	0.117
-0.066316	0.118
-0.066785	0.119
-0.067255	0.12
-0.067724	0.121
-0.068192	0.122
-0.068656	0.123
-0.069117	0.124
-0.069571	0.125
-0.070025	0.126
-0.070479	0.127
-0.070933	0.128
-0.071387	0.129
-0.071841	0.13
-0.072295	0.131
-0.07275	0.132
-0.073204	0.133
-0.073658	0.134
-0.074112	0.135
-0.074566	0.136
-0.075016	0.137
-0.075466	0.138
-0.075916	0.139
-0.076365	0.14
-0.076812	0.141
-0.077254	0.142
-0.077696	0.143
-0.078138	0.144
-0.07858	0.145
-0.079021	0.146
-0.079463	0.147
-0.079905	0.148
-0.080347	0.149
-0.080789	0.15
-0.081228	0.151
-0.081666	0.152
-0.082105	0.153
-0.082544	0.154
-0.082982	0.155
-0.083421	0.156
-0.08386	0.157
-0.084295	0.158
-0.084727	0.159
-0.085159	0.16
-0.085591	0.161
-0.086022	0.162
-0.086454	0.163
-0.086886	0.164
-0.087317	0.165
-0.087748	0.166
-0.088179	0.167
-0.088611	0.168
-0.089042	0.169
-0.089473	0.17
-0.089898	0.171
-0.090323	0.172
-0.090748	0.173
-0.091174	0.174
-0.0916	0.175
-0.092027	0.176
-0.092453	0.177
-0.092879	0.178
-0.093306	0.179
-0.09373	0.18
-0.094153	0.181
-0.094576	0.182
-0.094999	0.183
-0.095421	0.184
-0.095842	0.185
-0.096262	0.186
-0.096683	0.187
-0.097103	0.188
-0.097523	0.189
-0.097942	0.19
-0.098361	0.191
-0.09878	0.192
-0.099198	0.193
-0.099616	0.194
-0.10003	0.195
-0.10045	0.196
-0.10087	0.197
-0.10128	0.198
-0.10169	0.199
-0.1021	0.2
-0.10251	0.201
-0.10293	0.202
-0.10334	0.203
-0.10376	0.204
-0.10418	0.205
-0.1046	0.206
-0.10502	0.207
-0.10544	0.208
-0.10585	0.209
-0.10627	0.21
-0.10668	0.211
-0.10709	0.212
-0.10749	0.213
-0.1079	0.214
-0.1083	0.215
-0.10872	0.216
-0.10914	0.217
-0.10954	0.218
-0.10995	0.219
-0.11035	0.22
-0.11076	0.221
-0.11118	0.222
-0.11159	0.223
-0.11201	0.224
-0.11242	0.225
-0.11283	0.226
-0.11325	0.227
-0.11366	0.228
-0.11407	0.229
-0.11447	0.23
-0.11488	0.231
-0.11529	0.232
-0.1157	0.233
-0.1161	0.234
-0.11651	0.235
-0.11692	0.236
-0.11732	0.237
-0.11773	0.238
-0.11814	0.239
-0.11854	0.24
-0.11895	0.241
-0.11935	0.242
-0.11976	0.243
-0.12016	0.244
-0.12057	0.245
-0.12097	0.246
-0.12138	0.247
-0.12178	0.248
-0.12219	0.249
-0.12259	0.25
-0.12299	0.251
-0.1234	0.252
-0.1238	0.253
-0.12421	0.254
-0.12461	0.255
-0.12501	0.256
-0.12541	0.257
-0.12582	0.258
-0.12622	0.259
-0.12662	0.26
-0.12702	0.261
-0.12742	0.262
-0.12783	0.263
-0.12823	0.264
-0.12863	0.265
-0.12903	0.266
-0.12943	0.267
-0.12983	0.268
-0.13024	0.269
-0.13064	0.27
-0.13103	0.271
-0.13143	0.272
-0.13183	0.273
-0.13223	0.274
-0.13263	0.275
-0.13303	0.276
-0.13343	0.277
-0.13383	0.278
-0.13423	0.279
-0.13462	0.28
-0.13502	0.281
-0.13542	0.282
-0.13582	0.283
-0.13622	0.284
-0.13661	0.285
-0.13701	0.286
-0.13741	0.287
-0.1378	0.288
-0.1382	0.289
-0.1386	0.29
-0.13899	0.291
-0.13939	0.292
-0.13979	0.293
-0.14018	0.294
-0.14057	0.295
-0.14097	0.296
-0.14136	0.297
-0.14176	0.298
-0.14215	0.299
-0.14255	0.3
-0.14294	0.301
-0.14334	0.302
-0.14373	0.303
-0.14413	0.304
-0.14452	0.305
-0.14491	0.306
-0.1453	0.307
-0.14569	0.308
-0.14608	0.309
-0.14647	0.31
-0.14686	0.311
-0.14725	0.312
-0.14764	0.313
-0.14803	0.314
-0.14842	0.315
-0.14881	0.316
-0.1492	0.317
-0.14959	0.318
-0.14998	0.319
-0.15037	0.32
-0.15076	0.321
-0.15115	0.322
-0.15153	0.323
-0.15192	0.324
-0.15231	0.325
-0.15269	0.326
-0.15308	0.327
-0.15347	0.328
-0.15385	0.329
-0.15424	0.33
-0.15463	0.331
-0.15501	0.332
-0.1554	0.333
-0.15578	0.334
-0.15616	0.335
-0.15654	0.336
-0.15692	0.337
-0.1573	0.338
-0.15769	0.339
-0.15807	0.34
-0.15845	0.341
-0.15883	0.342
-0.15921	0.343
-0.15958	0.344
-0.15996	0.345
-0.16034	0.346
-0.16072	0.347
-0.1611	0.348
-0.16147	0.349
-0.16185	0.35
-0.16223	0.351
-0.1626	0.352
-0.16297	0.353
-0.16335	0.354
-0.16372	0.355
-0.16409	0.356
-0.16446	0.357
-0.16484	0.358
-0.16521	0.359
-0.16558	0.36
-0.16595	0.361
-0.16632	0.362
-0.16668	0.363
-0.16705	0.364
-0.16742	0.365
-0.16778	0.366
-0.16815	0.367
-0.16852	0.368
-0.16888	0.369
-0.16925	0.37
-0.16961	0.371
-0.16997	0.372
-0.17033	0.373
-0.17069	0.374
-0.17105	0.375
-0.17141	0.376
-0.17177	0.377
-0.17213	0.378
-0.17249	0.379
-0.17285	0.38
-0.1732	0.381
-0.17355	0.382
-0.1739	0.383
-0.17426	0.384
-0.17461	0.385
-0.17496	0.386
-0.17531	0.387
-0.17566	0.388
-0.17602	0.389
-0.17636	0.39
-0.17671	0.391
-0.17705	0.392
-0.17739	0.393
-0.17774	0.394
-0.17808	0.395
-0.17842	0.396
-0.17876	0.397
-0.1791	0.398
-0.17944	0.399
-0.17977	0.4
-0.18011	0.401
-0.18044	0.402
-0.18078	0.403
-0.18111	0.404
-0.18144	0.405
-0.18178	0.406
-0.18211	0.407
-0.18244	0.408
-0.18276	0.409
-0.18309	0.41
-0.18341	0.411
-0.18374	0.412
-0.18406	0.413
-0.18438	0.414
-0.18471	0.415
-0.18503	0.416
-0.18535	0.417
-0.18566	0.418
-0.18597	0.419
-0.18628	0.42
-0.18659	0.421
-0.1869	0.422
-0.18721	0.423
-0.18752	0.424
-0.18783	0.425
-0.18813	0.426
-0.18844	0.427
-0.18873	0.428
-0.18903	0.429
-0.18932	0.43
-0.18962	0.431
-0.18992	0.432
-0.19021	0.433
-0.19049	0.434
-0.19078	0.435
-0.19107	0.436
-0.19136	0.437
-0.19164	0.438
-0.19192	0.439
-0.1922	0.44
-0.19248	0.441
-0.19277	0.442
-0.19305	0.443
-0.19333	0.444
-0.19361	0.445
-0.19388	0.446
-0.19415	0.447
-0.19441	0.448
-0.19468	0.449
-0.19493	0.45
-0.19519	0.451
-0.19545	0.452
-0.1957	0.453
-0.19596	0.454
-0.19622	0.455
-0.19647	0.456
-0.19673	0.457
-0.19699	0.458
-0.19724	0.459
-0.19748	0.46
-0.19772	0.461
-0.19796	0.462
-0.19819	0.463
-0.19843	0.464
-0.19866	0.465
-0.19889	0.466
-0.19911	0.467
-0.19934	0.468
-0.19957	0.469
-0.19979	0.47
-0.2	0.471
-0.20021	0.472
-0.20043	0.473
-0.20064	0.474
-0.20085	0.475
-0.20105	0.476
-0.20125	0.477
-0.20145	0.478
-0.20165	0.479
-0.20185	0.48
-0.20204	0.481
-0.20222	0.482
-0.20241	0.483
-0.2026	0.484
-0.20278	0.485
-0.20296	0.486
-0.20315	0.487
-0.20332	0.488
-0.20349	0.489
-0.20365	0.49
-0.20382	0.491
-0.20398	0.492
-0.20414	0.493
-0.2043	0.494
-0.20445	0.495
-0.2046	0.496
-0.20474	0.497
-0.20488	0.498
-0.20502	0.499
-0.20516	0.5
-0.2053	0.501
-0.20543	0.502
-0.20556	0.503
-0.20568	0.504
-0.2058	0.505
-0.20592	0.506
-0.20604	0.507
-0.20615	0.508
-0.20627	0.509
-0.20637	0.51
-0.20646	0.511
-0.20655	0.512
-0.20665	0.513
-0.20674	0.514
-0.20684	0.515
-0.20691	0.516
-0.20698	0.517
-0.20705	0.518
-0.20713	0.519
-0.2072	0.52
-0.20727	0.521
-0.20733	0.522
-0.20739	0.523
-0.20745	0.524
-0.20749	0.525
-0.20753	0.526
-0.20757	0.527
-0.2076	0.528
-0.20764	0.529
-0.20767	0.53
-0.20769	0.531
-0.2077	0.532
-0.20771	0.533
-0.20772	0.534
-0.20773	0.535
-0.20774	0.536
-0.20774	0.537
-0.20773	0.538
-0.2077	0.539
-0.20768	0.54
-0.20766	0.541
-0.20764	0.542
-0.20762	0.543
-0.2076	0.544
-0.20756	0.545
-0.20751	0.546
-0.20745	0.547
-0.20739	0.548
-0.20733	0.549
-0.20727	0.55
-0.20722	0.551
-0.20715	0.552
-0.20706	0.553
-0.20697	0.554
-0.20688	0.555
-0.20678	0.556
-0.20669	0.557
-0.2066	0.558
-0.20651	0.559
-0.20638	0.56
-0.20625	0.561
-0.20611	0.562
-0.20597	0.563
-0.20584	0.564
-0.2057	0.565
-0.20557	0.566
-0.20543	0.567
-0.20528	0.568
-0.2051	0.569
-0.20492	0.57
-0.20474	0.571
-0.20455	0.572
-0.20436	0.573
-0.20417	0.574
-0.20398	0.575
-0.20379	0.576
-0.20358	0.577
-0.20335	0.578
-0.20311	0.579
-0.20288	0.58
-0.20264	0.581
-0.20241	0.582
-0.20217	0.583
-0.20193	0.584
-0.20169	0.585
-0.20142	0.586
-0.20113	0.587
-0.20083	0.588
-0.20054	0.589
-0.20024	0.59
-0.19995	0.591
-0.19965	0.592
-0.19936	0.593
-0.19906	0.594
-0.19875	0.595
-0.19838	0.596
-0.19802	0.597
-0.19766	0.598
-0.1973	0.599
-0.19694	0.6
-0.19658	0.601
-0.19621	0.602
-0.19585	0.603
-0.19549	0.604
-0.19509	0.605
-0.19466	0.606
-0.19422	0.607
-0.19379	0.608
-0.19336	0.609
-0.19292	0.61
-0.19249	0.611
-0.19206	0.612
-0.19163	0.613
-0.1912	0.614
-0.19071	0.615
-0.1902	0.616
-0.18969	0.617
-0.18919	0.618
-0.18868	0.619
-0.18817	0.62
-0.18766	0.621
-0.18715	0.622
-0.18665	0.623
-0.18613	0.624
-0.18554	0.625
-0.18495	0.626
-0.18436	0.627
-0.18377	0.628
-0.18318	0.629
-0.18259	0.63
-0.182	0.631
-0.18141	0.632
-0.18082	0.633
-0.18021	0.634
-0.17956	0.635
-0.17891	0.636
-0.17826	0.637
-0.17761	0.638
-0.17692	0.639
-0.17623	0.64
-0.17554	0.641
-0.17485	0.642
-0.17414	0.643
-0.17341	0.644
-0.17267	0.645
-0.17194	0.646
-0.1712	0.647
-0.17043	0.648
-0.16965	0.649
-0.16888	0.65
-0.1681	0.651
-0.16731	0.652
-0.16649	0.653
-0.16567	0.654
-0.16485	0.655
-0.16403	0.656
-0.16316	0.657
-0.1623	0.658
-0.16143	0.659
-0.16057	0.66
-0.15968	0.661
-0.15876	0.662
-0.15785	0.663
-0.15694	0.664
-0.15602	0.665
-0.15508	0.666
-0.15411	0.667
-0.15314	0.668
-0.15218	0.669
-0.15121	0.67
-0.15023	0.671
-0.1492	0.672
-0.14817	0.673
-0.14715	0.674
-0.14613	0.675
-0.1451	0.676
-0.14401	0.677
-0.14293	0.678
-0.14184	0.679
-0.14076	0.68
-0.13969	0.681
-0.13854	0.682
-0.1374	0.683
-0.13626	0.684
-0.13512	0.685
-0.13398	0.686
-0.13277	0.687
-0.13155	0.688
-0.13033	0.689
-0.12911	0.69
-0.12789	0.691
-0.12667	0.692
-0.12545	0.693
-0.12424	0.694
-0.12296	0.695
-0.12167	0.696
-0.12036	0.697
-0.11903	0.698
-0.1177	0.699
-0.11637	0.7
-0.11505	0.701
-0.11372	0.702
-0.11233	0.703
-0.11093	0.704
-0.10951	0.705
-0.10809	0.706
-0.10666	0.707
-0.10524	0.708
-0.10381	0.709
-0.10238	0.71
-0.10089	0.711
-0.099364	0.712
-0.097839	0.713
-0.096313	0.714
-0.094787	0.715
-0.093262	0.716
-0.091736	0.717
-0.090191	0.718
-0.08857	0.719
-0.08694	0.72
-0.08531	0.721
-0.083681	0.722
-0.082051	0.723
-0.080421	0.724
-0.078791	0.725
-0.077112	0.726
-0.07538	0.727
-0.073647	0.728
-0.071915	0.729
-0.070182	0.73
-0.06845	0.731
-0.066717	0.732
-0.064968	0.733
-0.063144	0.734
-0.061279	0.735
-0.059415	0.736
-0.05755	0.737
-0.055686	0.738
-0.053821	0.739
-0.051956	0.74
-0.050092	0.741
-0.048227	0.742
-0.046362	0.743
-0.044397	0.744
-0.04243	0.745
-0.040435	0.746
-0.038383	0.747
-0.036331	0.748
-0.034279	0.749
-0.032227	0.75
-0.030175	0.751
-0.028122	0.752
-0.02607	0.753
-0.024019	0.754
-0.02199	0.755
-0.019904	0.756
-0.017703	0.757
-0.015491	0.758
-0.01328	0.759
-0.011068	0.76
-0.0088562	0.761
-0.0066443	0.762
-0.0044326	0.763
-0.0022208	0.764
-9.0752e-06	0.765
0.0022845	0.766
0.0046085	0.767
0.0069323	0.768
0.0092562	0.769
0.01158	0.77
0.013961	0.771
0.016362	0.772
0.018763	0.773
0.021164	0.774
0.023565	0.775
0.026075	0.776
0.028592	0.777
0.03111	0.778
0.033628	0.779
0.036145	0.78
0.038663	0.781
0.041181	0.782
0.043698	0.783
0.046216	0.784
0.048799	0.785
0.051514	0.786
0.054203	0.787
0.056893	0.788
0.059583	0.789
0.062272	0.79
0.064962	0.791
0.067651	0.792
0.070341	0.793
0.073031	0.794
0.07576	0.795
0.078566	0.796
0.081372	0.797
0.084178	0.798
0.087045	0.799
0.089937	0.8
0.092829	0.801
0.09572	0.802
0.098612	0.803
0.1015	0.804
0.10443	0.805
0.10739	0.806
0.11035	0.807
0.11331	0.808
0.11629	0.809
0.11938	0.81
0.12247	0.811
0.12555	0.812
0.12864	0.813
0.13173	0.814
0.13481	0.815
0.13801	0.816
0.14122	0.817
0.14444	0.818
0.14766	0.819
0.15088	0.82
0.1541	0.821
0.15732	0.822
0.16054	0.823
0.16376	0.824
0.16711	0.825
0.17047	0.826
0.17383	0.827
0.1772	0.828
0.18056	0.829
0.18392	0.83
0.18734	0.831
0.19076	0.832
0.19417	0.833
0.1976	0.834
0.20116	0.835
0.20472	0.836
0.20827	0.837
0.21183	0.838
0.21539	0.839
0.21895	0.84
0.22251	0.841
0.22607	0.842
0.22963	0.843
0.23326	0.844
0.23702	0.845
0.24075	0.846
0.24449	0.847
0.24823	0.848
0.25197	0.849
0.25571	0.85
0.25945	0.851
0.26318	0.852
0.26692	0.853
0.27072	0.854
0.2746	0.855
0.27848	0.856
0.28238	0.857
0.28632	0.858
0.29025	0.859
0.29419	0.86
0.29812	0.861
0.30205	0.862
0.30599	0.863
0.31002	0.864
0.31412	0.865
0.31822	0.866
0.32231	0.867
0.32639	0.868
0.33043	0.869
0.33447	0.87
0.33854	0.871
0.34276	0.872
0.34698	0.873
0.3512	0.874
0.35542	0.875
0.35963	0.876
0.36381	0.877
0.36797	0.878
0.37228	0.879
0.37661	0.88
0.38095	0.881
0.38529	0.882
0.38962	0.883
0.39396	0.884
0.3983	0.885
0.40265	0.886
0.40711	0.887
0.41156	0.888
0.41602	0.889
0.42048	0.89
0.42495	0.891
0.42942	0.892
0.43389	0.893
0.43851	0.894
0.4431	0.895
0.44768	0.896
0.45227	0.897
0.45686	0.898
nan	0.899
0.46603	0.9
0.47062	0.901
0.4753	0.902
0.48002	0.903
0.48475	0.904
0.48947	0.905
0.4942	0.906
0.49892	0.907
0.50366	0.908
0.50843	0.909
0.51322	0.91
0.51809	0.911
0.52294	0.912
0.52777	0.913
0.53259	0.914
0.53742	0.915
0.54232	0.916
0.54722	0.917
0.55209	0.918
0.55708	0.919
0.56205	0.92
0.56698	0.921
0.57196	0.922
0.577	0.923
0.58202	0.924
0.587	0.925
0.59211	0.926
0.59722	0.927
0.60234	0.928
0.60745	0.929
0.61256	0.93
0.61767	0.931
0.62279	0.932
0.6279	0.933
0.63301	0.934
0.63814	0.935
0.64339	0.936
0.64864	0.937
0.65389	0.938
0.65915	0.939
0.6644	0.94
0.66965	0.941
0.6749	0.942
0.68015	0.943
0.68541	0.944
0.69068	0.945
0.69607	0.946
0.70145	0.947
0.70683	0.948
0.71221	0.949
0.71759	0.95
0.72298	0.951
0.72836	0.952
0.73374	0.953
0.73912	0.954
0.74453	0.955
0.75001	0.956
0.75549	0.957
0.76097	0.958
0.76645	0.959
0.77193	0.96
0.77741	0.961
0.78296	0.962
0.78851	0.963
0.79406	0.964
0.79962	0.965
0.80516	0.966
0.8107	0.967
0.81632	0.968
0.82194	0.969
0.82756	0.97
0.83318	0.971
0.83877	0.972
0.84438	0.973
0.85004	0.974
0.8557	0.975
0.86137	0.976
0.86704	0.977
0.87274	0.978
0.87846	0.979
0.88417	0.98
0.88986	0.981
0.89557	0.982
0.90131	0.983
0.90705	0.984
0.91281	0.985
0.91856	0.986
0.92433	0.987
0.93012	0.988
0.93591	0.989
0.94169	0.99
0.94747	0.991
0.95329	0.992
0.95911	0.993
0.96493	0.994
0.97076	0.995
0.9766	0.996
0.98245	0.997
0.9883	0.998
0.99415	0.999
1	1



==> results/lid_driven_cavity/disttrimesh/re1_r200_k5_16_u2.txt <==
Points:0	b
0	0
0.001	0.0017265
0.002	0.003453
0.003	0.0051795
0.004	0.006906
0.005	0.0086325
0.006	0.010327
0.007	0.012006
0.008	0.013685
0.009	0.015363
0.01	0.017042
0.011	0.018752
0.012	0.02041
0.013	0.022062
0.014	0.023714
0.015	0.025365
0.016	0.027017
0.017	0.028617
0.018	0.030217
0.019	0.031817
0.02	0.033418
0.021	0.035052
0.022	0.036673
0.023	0.038256
0.024	0.039828
0.025	0.0414
0.026	0.042972
0.027	0.044526
0.028	0.046043
0.029	0.04756
0.03	0.049077
0.031	0.050616
0.032	0.052189
0.033	0.053733
0.034	0.055217
0.035	0.056693
0.036	0.05817
0.037	0.059647
0.038	0.061124
0.039	0.062601
0.04	0.064076
0.041	0.065552
0.042	0.066968
0.043	0.068381
0.044	0.069794
0.045	0.071207
0.046	0.07262
0.047	0.074026
0.048	0.075432
0.049	0.076838
0.05	0.078187
0.051	0.079535
0.052	0.080883
0.053	0.082232
0.054	0.083571
0.055	0.084907
0.056	0.086243
0.057	0.087578
0.058	0.088861
0.059	0.090143
0.06	0.091426
0.061	0.092704
0.062	0.093981
0.063	0.095258
0.064	0.096517
0.065	0.097745
0.066	0.098973
0.067	0.1002
0.068	0.10142
0.069	0.10263
0.07	0.10385
0.071	0.10503
0.072	0.10621
0.073	0.10738
0.074	0.10853
0.075	0.10967
0.076	0.1108
0.077	0.11194
0.078	0.11307
0.079	0.11421
0.08	0.11533
0.081	0.11639
0.082	0.11747
0.083	0.11855
0.084	0.11964
0.085	0.12072
0.086	0.12181
0.087	0.12287
0.088	0.12389
0.089	0.12492
0.09	0.12594
0.091	0.12695
0.092	0.12797
0.093	0.12898
0.094	0.12994
0.095	0.13089
0.096	0.13185
0.097	0.1328
0.098	0.13375
0.099	0.13472
0.1	0.13567
0.101	0.13658
0.102	0.13748
0.103	0.13838
0.104	0.13928
0.105	0.14018
0.106	0.14108
0.107	0.14194
0.108	0.14278
0.109	0.14362
0.11	0.14445
0.111	0.14529
0.112	0.14611
0.113	0.1469
0.114	0.14769
0.115	0.14848
0.116	0.14927
0.117	0.15007
0.118	0.15086
0.119	0.15159
0.12	0.15234
0.121	0.15309
0.122	0.15384
0.123	0.15456
0.124	0.15526
0.125	0.15596
0.126	0.15667
0.127	0.15737
0.128	0.15804
0.129	0.1587
0.13	0.15935
0.131	0.16001
0.132	0.16067
0.133	0.16129
0.134	0.1619
0.135	0.16252
0.136	0.16313
0.137	0.16374
0.138	0.16431
0.139	0.16489
0.14	0.16546
0.141	0.16602
0.142	0.16659
0.143	0.16712
0.144	0.16764
0.145	0.16815
0.146	0.16867
0.147	0.16921
0.148	0.1697
0.149	0.17019
0.15	0.17067
0.151	0.17114
0.152	0.17161
0.153	0.17205
0.154	0.17249
0.155	0.17293
0.156	0.17338
0.157	0.17381
0.158	0.17421
0.159	0.17461
0.16	0.17501
0.161	0.17541
0.162	0.17577
0.163	0.17613
0.164	0.17649
0.165	0.17686
0.166	0.17722
0.167	0.17754
0.168	0.17786
0.169	0.17818
0.17	0.1785
0.171	0.17879
0.172	0.17906
0.173	0.17933
0.174	0.1796
0.175	0.17987
0.176	0.18014
0.177	0.18042
0.178	0.18066
0.179	0.18091
0.18	0.18115
0.181	0.18139
0.182	0.18157
0.183	0.18175
0.184	0.18193
0.185	0.18211
0.186	0.1823
0.187	0.18248
0.188	0.18266
0.189	0.18284
0.19	0.18301
0.191	0.18316
0.192	0.1833
0.193	0.18339
0.194	0.18349
0.195	0.18358
0.196	0.18367
0.197	0.18376
0.198	0.18386
0.199	0.18395
0.2	0.18404
0.201	0.18413
0.202	0.18422
0.203	0.18428
0.204	0.18429
0.205	0.18429
0.206	0.1843
0.207	0.18431
0.208	0.18431
0.209	0.18432
0.21	0.18433
0.211	0.18433
0.212	0.18434
0.213	0.18435
0.214	0.18435
0.215	0.18432
0.216	0.18427
0.217	0.18419
0.218	0.18411
0.219	0.18403
0.22	0.18395
0.221	0.18387
0.222	0.18378
0.223	0.1837
0.224	0.18362
0.225	0.18354
0.226	0.18346
0.227	0.18334
0.228	0.18322
0.229	0.18307
0.23	0.18291
0.231	0.18274
0.232	0.18258
0.233	0.18242
0.234	0.18226
0.235	0.18209
0.236	0.18193
0.237	0.18177
0.238	0.1816
0.239	0.1814
0.24	0.18119
0.241	0.18099
0.242	0.18076
0.243	0.18054
0.244	0.18031
0.245	0.18008
0.246	0.17986
0.247	0.17963
0.248	0.17936
0.249	0.17909
0.25	0.17882
0.251	0.17855
0.252	0.17827
0.253	0.178
0.254	0.17772
0.255	0.17744
0.256	0.17712
0.257	0.1768
0.258	0.17649
0.259	0.17617
0.26	0.17585
0.261	0.17553
0.262	0.17521
0.263	0.17488
0.264	0.17452
0.265	0.17415
0.266	0.17379
0.267	0.17343
0.268	0.17307
0.269	0.1727
0.27	0.17234
0.271	0.17197
0.272	0.17157
0.273	0.17116
0.274	0.17075
0.275	0.17035
0.276	0.16994
0.277	0.16953
0.278	0.16913
0.279	0.16872
0.28	0.16827
0.281	0.16783
0.282	0.16738
0.283	0.16694
0.284	0.16649
0.285	0.16604
0.286	0.1656
0.287	0.16515
0.288	0.16467
0.289	0.16418
0.29	0.16369
0.291	0.16321
0.292	0.16272
0.293	0.16224
0.294	0.16175
0.295	0.16126
0.296	0.16074
0.297	0.16022
0.298	0.1597
0.299	0.15919
0.3	0.15867
0.301	0.15815
0.302	0.15763
0.303	0.1571
0.304	0.15655
0.305	0.15599
0.306	0.15543
0.307	0.15488
0.308	0.15432
0.309	0.15376
0.31	0.15321
0.311	0.15264
0.312	0.15205
0.313	0.15146
0.314	0.15087
0.315	0.15028
0.316	0.14969
0.317	0.1491
0.318	0.14851
0.319	0.14791
0.32	0.14732
0.321	0.14673
0.322	0.14611
0.323	0.14548
0.324	0.14485
0.325	0.14421
0.326	0.14358
0.327	0.14295
0.328	0.14232
0.329	0.14169
0.33	0.14105
0.331	0.14042
0.332	0.13978
0.333	0.13911
0.334	0.13843
0.335	0.13776
0.336	0.1371
0.337	0.13644
0.338	0.13579
0.339	0.1351
0.34	0.13442
0.341	0.13375
0.342	0.13307
0.343	0.13237
0.344	0.13168
0.345	0.131
0.346	0.13031
0.347	0.1296
0.348	0.1289
0.349	0.1282
0.35	0.1275
0.351	0.12678
0.352	0.12606
0.353	0.12534
0.354	0.12462
0.355	0.12389
0.356	0.12317
0.357	0.12245
0.358	0.12172
0.359	0.121
0.36	0.12027
0.361	0.11952
0.362	0.11877
0.363	0.11802
0.364	0.11726
0.365	0.11651
0.366	0.11576
0.367	0.11501
0.368	0.11426
0.369	0.11351
0.37	0.11275
0.371	0.11199
0.372	0.11122
0.373	0.11044
0.374	0.10966
0.375	0.10888
0.376	0.1081
0.377	0.10732
0.378	0.10655
0.379	0.10577
0.38	0.10498
0.381	0.1042
0.382	0.10341
0.383	0.10261
0.384	0.10181
0.385	0.10101
0.386	0.10021
0.387	0.099403
0.388	0.0986
0.389	0.097792
0.39	0.096984
0.391	0.096176
0.392	0.095368
0.393	0.09456
0.394	0.093748
0.395	0.092927
0.396	0.092103
0.397	0.091266
0.398	0.090442
0.399	0.089618
0.4	0.088794
0.401	0.08797
0.402	0.087133
0.403	0.086289
0.404	0.085446
0.405	0.084602
0.406	0.083759
0.407	0.082916
0.408	0.082072
0.409	0.08123
0.41	0.0804
0.411	0.07957
0.412	0.078729
0.413	0.077872
0.414	0.077016
0.415	0.076159
0.416	0.075303
0.417	0.074446
0.418	0.07359
0.419	0.072733
0.42	0.071876
0.421	0.071019
0.422	0.070159
0.423	0.069286
0.424	0.068415
0.425	0.067544
0.426	0.066672
0.427	0.065801
0.428	0.06493
0.429	0.064059
0.43	0.063188
0.431	0.062317
0.432	0.061446
0.433	0.060574
0.434	0.05968
0.435	0.058787
0.436	0.057893
0.437	0.057008
0.438	0.056129
0.439	0.055249
0.44	0.054369
0.441	0.05349
0.442	0.05261
0.443	0.051731
0.444	0.050844
0.445	0.049944
0.446	0.049043
0.447	0.048143
0.448	0.047243
0.449	0.046343
0.45	0.045443
0.451	0.044555
0.452	0.043669
0.453	0.042783
0.454	0.041897
0.455	0.040998
0.456	0.040094
0.457	0.039189
0.458	0.038285
0.459	0.03738
0.46	0.036476
0.461	0.035571
0.462	0.034667
0.463	0.033762
0.464	0.032859
0.465	0.031968
0.466	0.031061
0.467	0.030153
0.468	0.029246
0.469	0.028338
0.47	0.027429
0.471	0.026516
0.472	0.025606
0.473	0.024697
0.474	0.023788
0.475	0.022878
0.476	0.021954
0.477	0.021045
0.478	0.020137
0.479	0.019228
0.48	0.018319
0.481	0.017411
0.482	0.016502
0.483	0.015586
0.484	0.01466
0.485	0.013734
0.486	0.012812
0.487	0.011905
0.488	0.010998
0.489	0.01009
0.49	0.0091832
0.491	0.0082681
0.492	0.007344
0.493	0.0064199
0.494	0.0054958
0.495	0.0045717
0.496	0.0036569
0.497	0.0027522
0.498	0.0018475
0.499	0.00093457
0.5	1.38e-05
0.501	-0.00090697
0.502	-0.0018277
0.503	-0.0027486
0.504	-0.0036693
0.505	-0.0045901
0.506	-0.0054962
0.507	-0.0064063
0.508	-0.0073211
0.509	-0.0082331
0.51	-0.0091469
0.511	-0.010076
0.512	-0.010991
0.513	-0.011893
0.514	-0.012808
0.515	-0.013729
0.516	-0.01465
0.517	-0.01557
0.518	-0.016478
0.519	-0.017384
0.52	-0.018289
0.521	-0.019209
0.522	-0.020132
0.523	-0.021049
0.524	-0.021949
0.525	-0.022848
0.526	-0.023761
0.527	-0.024675
0.528	-0.025588
0.529	-0.026501
0.53	-0.027414
0.531	-0.028327
0.532	-0.029241
0.533	-0.030152
0.534	-0.031049
0.535	-0.031953
0.536	-0.032856
0.537	-0.03376
0.538	-0.034664
0.539	-0.035567
0.54	-0.036471
0.541	-0.037375
0.542	-0.038277
0.543	-0.039178
0.544	-0.040079
0.545	-0.04098
0.546	-0.041881
0.547	-0.042782
0.548	-0.043683
0.549	-0.044584
0.55	-0.045486
0.551	-0.046379
0.552	-0.047268
0.553	-0.048157
0.554	-0.049046
0.555	-0.049935
0.556	-0.050824
0.557	-0.051713
0.558	-0.052603
0.559	-0.053489
0.56	-0.054373
0.561	-0.055257
0.562	-0.05614
0.563	-0.057024
0.564	-0.057908
0.565	-0.058792
0.566	-0.059676
0.567	-0.060568
0.568	-0.061456
0.569	-0.062325
0.57	-0.063194
0.571	-0.064063
0.572	-0.064932
0.573	-0.065801
0.574	-0.06667
0.575	-0.067538
0.576	-0.068405
0.577	-0.069269
0.578	-0.070133
0.579	-0.070997
0.58	-0.071861
0.581	-0.072731
0.582	-0.073603
0.583	-0.07447
0.584	-0.075318
0.585	-0.076165
0.586	-0.077013
0.587	-0.077861
0.588	-0.078706
0.589	-0.07955
0.59	-0.080394
0.591	-0.081238
0.592	-0.082085
0.593	-0.082938
0.594	-0.083789
0.595	-0.084637
0.596	-0.08548
0.597	-0.086306
0.598	-0.087132
0.599	-0.087958
0.6	-0.088781
0.601	-0.089602
0.602	-0.090423
0.603	-0.091245
0.604	-0.092075
0.605	-0.092905
0.606	-0.093732
0.607	-0.094556
0.608	-0.09538
0.609	-0.096195
0.61	-0.096995
0.611	-0.097795
0.612	-0.098595
0.613	-0.099402
0.614	-0.10021
0.615	-0.10102
0.616	-0.10183
0.617	-0.10262
0.618	-0.10341
0.619	-0.1042
0.62	-0.10499
0.621	-0.10578
0.622	-0.10656
0.623	-0.10734
0.624	-0.10812
0.625	-0.1089
0.626	-0.10968
0.627	-0.11045
0.628	-0.11121
0.629	-0.11197
0.63	-0.11274
0.631	-0.11352
0.632	-0.11428
0.633	-0.11504
0.634	-0.1158
0.635	-0.11655
0.636	-0.1173
0.637	-0.11803
0.638	-0.11877
0.639	-0.11952
0.64	-0.12026
0.641	-0.12101
0.642	-0.12175
0.643	-0.12248
0.644	-0.12321
0.645	-0.12394
0.646	-0.12466
0.647	-0.12537
0.648	-0.12608
0.649	-0.12679
0.65	-0.1275
0.651	-0.12821
0.652	-0.12893
0.653	-0.12963
0.654	-0.13033
0.655	-0.13102
0.656	-0.13172
0.657	-0.13241
0.658	-0.1331
0.659	-0.13378
0.66	-0.13447
0.661	-0.13514
0.662	-0.13581
0.663	-0.13647
0.664	-0.13713
0.665	-0.13779
0.666	-0.13845
0.667	-0.13912
0.668	-0.13978
0.669	-0.14043
0.67	-0.14106
0.671	-0.1417
0.672	-0.14234
0.673	-0.14298
0.674	-0.1436
0.675	-0.14422
0.676	-0.14484
0.677	-0.14546
0.678	-0.14608
0.679	-0.14669
0.68	-0.14731
0.681	-0.14793
0.682	-0.14854
0.683	-0.14912
0.684	-0.1497
0.685	-0.15028
0.686	-0.15086
0.687	-0.15144
0.688	-0.15203
0.689	-0.15261
0.69	-0.15319
0.691	-0.15377
0.692	-0.15433
0.693	-0.15487
0.694	-0.15541
0.695	-0.15594
0.696	-0.15648
0.697	-0.15702
0.698	-0.15757
0.699	-0.15812
0.7	-0.15867
0.701	-0.15921
0.702	-0.15971
0.703	-0.16021
0.704	-0.16072
0.705	-0.16122
0.706	-0.16173
0.707	-0.16223
0.708	-0.16273
0.709	-0.16323
0.71	-0.16372
0.711	-0.16417
0.712	-0.16463
0.713	-0.16509
0.714	-0.16555
0.715	-0.16601
0.716	-0.16648
0.717	-0.16694
0.718	-0.1674
0.719	-0.16785
0.72	-0.16826
0.721	-0.16867
0.722	-0.16908
0.723	-0.16948
0.724	-0.1699
0.725	-0.17032
0.726	-0.17074
0.727	-0.17116
0.728	-0.17158
0.729	-0.17197
0.73	-0.17235
0.731	-0.17273
0.732	-0.17309
0.733	-0.17345
0.734	-0.17382
0.735	-0.17419
0.736	-0.17454
0.737	-0.17488
0.738	-0.17522
0.739	-0.17555
0.74	-0.17587
0.741	-0.1762
0.742	-0.17652
0.743	-0.17683
0.744	-0.17714
0.745	-0.17744
0.746	-0.17773
0.747	-0.17801
0.748	-0.1783
0.749	-0.17858
0.75	-0.17883
0.751	-0.17909
0.752	-0.17934
0.753	-0.1796
0.754	-0.17986
0.755	-0.18011
0.756	-0.18034
0.757	-0.18055
0.758	-0.18077
0.759	-0.18099
0.76	-0.1812
0.761	-0.18142
0.762	-0.18163
0.763	-0.1818
0.764	-0.18197
0.765	-0.18215
0.766	-0.18232
0.767	-0.1825
0.768	-0.18267
0.769	-0.18282
0.77	-0.18295
0.771	-0.18308
0.772	-0.18321
0.773	-0.18334
0.774	-0.18347
0.775	-0.1836
0.776	-0.18369
0.777	-0.18377
0.778	-0.18386
0.779	-0.18395
0.78	-0.18403
0.781	-0.18412
0.782	-0.18418
0.783	-0.18422
0.784	-0.18426
0.785	-0.1843
0.786	-0.18434
0.787	-0.18438
0.788	-0.18442
0.789	-0.18443
0.79	-0.18443
0.791	-0.18443
0.792	-0.18443
0.793	-0.18442
0.794	-0.18439
0.795	-0.18436
0.796	-0.18433
0.797	-0.18428
0.798	-0.18423
0.799	-0.18418
0.8	-0.1841
0.801	-0.18402
0.802	-0.18394
0.803	-0.18386
0.804	-0.18378
0.805	-0.18367
0.806	-0.18354
0.807	-0.18342
0.808	-0.18329
0.809	-0.18317
0.81	-0.18303
0.811	-0.18287
0.812	-0.18271
0.813	-0.18254
0.814	-0.18238
0.815	-0.18221
0.816	-0.182
0.817	-0.1818
0.818	-0.18159
0.819	-0.18139
0.82	-0.18118
0.821	-0.18092
0.822	-0.18067
0.823	-0.18042
0.824	-0.18016
0.825	-0.17991
0.826	-0.17965
0.827	-0.1794
0.828	-0.1791
0.829	-0.17878
0.83	-0.17847
0.831	-0.17815
0.832	-0.17783
0.833	-0.17751
0.834	-0.1772
0.835	-0.17687
0.836	-0.1765
0.837	-0.17612
0.838	-0.17574
0.839	-0.17537
0.84	-0.17499
0.841	-0.17461
0.842	-0.17422
0.843	-0.17378
0.844	-0.17334
0.845	-0.17289
0.846	-0.17245
0.847	-0.17201
0.848	-0.17158
0.849	-0.17115
0.85	-0.17067
0.851	-0.17016
0.852	-0.16965
0.853	-0.16914
0.854	-0.16863
0.855	-0.16812
0.856	-0.16761
0.857	-0.16711
0.858	-0.16657
0.859	-0.16599
0.86	-0.16541
0.861	-0.16483
0.862	-0.16425
0.863	-0.16367
0.864	-0.1631
0.865	-0.16252
0.866	-0.16191
0.867	-0.16128
0.868	-0.16064
0.869	-0.16
0.87	-0.15937
0.871	-0.15871
0.872	-0.15805
0.873	-0.15737
0.874	-0.15668
0.875	-0.15599
0.876	-0.15526
0.877	-0.15454
0.878	-0.15381
0.879	-0.15308
0.88	-0.15236
0.881	-0.15157
0.882	-0.15079
0.883	-0.15
0.884	-0.14921
0.885	-0.14843
0.886	-0.14764
0.887	-0.14686
0.888	-0.14607
0.889	-0.1453
0.89	-0.14446
0.891	-0.14359
0.892	-0.14271
0.893	-0.14184
0.894	-0.14096
0.895	-0.14009
0.896	-0.13921
0.897	-0.13834
0.898	-0.13747
0.899	-0.13654
0.9	-0.13561
0.901	-0.13469
0.902	-0.13376
0.903	-0.13283
0.904	-0.1319
0.905	-0.13091
0.906	-0.12992
0.907	-0.12893
0.908	-0.12789
0.909	-0.12684
0.91	-0.1258
0.911	-0.12476
0.912	-0.12372
0.913	-0.1227
0.914	-0.12168
0.915	-0.12066
0.916	-0.11965
0.917	-0.11861
0.918	-0.11755
0.919	-0.11641
0.92	-0.11528
0.921	-0.11414
0.922	-0.11301
0.923	-0.11187
0.924	-0.11074
0.925	-0.1096
0.926	-0.10847
0.927	-0.10734
0.928	-0.10621
0.929	-0.10501
0.93	-0.10378
0.931	-0.10255
0.932	-0.10132
0.933	-0.10009
0.934	-0.098859
0.935	-0.097629
0.936	-0.096399
0.937	-0.095178
0.938	-0.093967
0.939	-0.092725
0.94	-0.091402
0.941	-0.090079
0.942	-0.088757
0.943	-0.087434
0.944	-0.086111
0.945	-0.084788
0.946	-0.083466
0.947	-0.08215
0.948	-0.080854
0.949	-0.079559
0.95	-0.078181
0.951	-0.076783
0.952	-0.075385
0.953	-0.073987
0.954	-0.072592
0.955	-0.071194
0.956	-0.069796
0.957	-0.068398
0.958	-0.067001
0.959	-0.065528
0.96	-0.064043
0.961	-0.062621
0.962	-0.061199
0.963	-0.05975
0.964	-0.05823
0.965	-0.05671
0.966	-0.055191
0.967	-0.053677
0.968	-0.052164
0.969	-0.05065
0.97	-0.049136
0.971	-0.047601
0.972	-0.046039
0.973	-0.044456
0.974	-0.042901
0.975	-0.041346
0.976	-0.039792
0.977	-0.038237
0.978	-0.03664
0.979	-0.035024
0.98	-0.033408
0.981	-0.031791
0.982	-0.030189
0.983	-0.028621
0.984	-0.026995
0.985	-0.025368
0.986	-0.023714
0.987	-0.022057
0.988	-0.020401
0.989	-0.018724
0.99	-0.017008
0.991	-0.015299
0.992	-0.013635
0.993	-0.011971
0.994	-0.010307
0.995	-0.0086044
0.996	-0.0068836
0.997	-0.0051627
0.998	-0.0034417
0.999	-0.0017209
1	0



==> results/lid_driven_cavity/disttrimesh/re1_r275_k1_128_u1.txt <==
a	Points:1
0	0
-0.0010982	0.001
-0.0021974	0.002
-0.0032965	0.003
-0.0043927	0.004
-0.0054801	0.005
-0.0065675	0.006
-0.0076549	0.007
-0.0087387	0.008
-0.0098169	0.009
-0.010891	0.01
-0.011964	0.011
-0.013029	0.012
-0.014093	0.013
-0.015157	0.014
-0.016221	0.015
-0.017273	0.016
-0.018324	0.017
-0.019375	0.018
-0.020426	0.019
-0.021469	0.02
-0.022508	0.021
-0.023547	0.022
-0.024581	0.023
-0.025611	0.024
-0.026639	0.025
-0.027664	0.026
-0.02868	0.027
-0.029696	0.028
-0.030713	0.029
-0.03173	0.03
-0.032737	0.031
-0.033739	0.032
-0.034741	0.033
-0.035743	0.034
-0.036744	0.035
-0.037733	0.036
-0.038721	0.037
-0.039709	0.038
-0.040691	0.039
-0.041673	0.04
-0.042648	0.041
-0.043619	0.042
-0.044589	0.043
-0.045557	0.044
-0.046522	0.045
-0.047483	0.046
-0.048437	0.047
-0.049392	0.048
-0.050345	0.049
-0.051288	0.05
-0.052228	0.051
-0.053169	0.052
-0.05411	0.053
-0.055047	0.054
-0.055977	0.055
-0.056904	0.056
-0.057829	0.057
-0.058752	0.058
-0.059672	0.059
-0.060583	0.06
-0.061495	0.061
-0.062404	0.062
-0.063307	0.063
-0.064208	0.064
-0.065109	0.065
-0.066005	0.066
-0.066898	0.067
-0.067785	0.068
-0.068669	0.069
-0.069548	0.07
-0.070422	0.071
-0.071297	0.072
-0.072171	0.073
-0.073045	0.074
-0.073912	0.075
-0.074773	0.076
-0.075631	0.077
-0.076482	0.078
-0.077332	0.079
-0.078181	0.08
-0.079031	0.081
-0.079878	0.082
-0.080712	0.083
-0.081546	0.084
-0.08238	0.085
-0.08321	0.086
-0.084039	0.087
-0.084858	0.088
-0.085675	0.089
-0.086491	0.09
-0.087306	0.091
-0.088114	0.092
-0.08892	0.093
-0.089721	0.094
-0.090523	0.095
-0.091317	0.096
-0.09211	0.097
-0.092897	0.098
-0.093679	0.099
-0.09446	0.1
-0.095241	0.101
-0.096019	0.102
-0.096787	0.103
-0.097554	0.104
-0.098323	0.105
-0.099091	0.106
-0.09985	0.107
-0.10061	0.108
-0.10136	0.109
-0.10211	0.11
-0.10285	0.111
-0.1036	0.112
-0.10434	0.113
-0.10507	0.114
-0.1058	0.115
-0.10653	0.116
-0.10726	0.117
-0.10799	0.118
-0.10871	0.119
-0.10942	0.12
-0.11014	0.121
-0.11085	0.122
-0.11155	0.123
-0.11226	0.124
-0.11295	0.125
-0.11365	0.126
-0.11434	0.127
-0.11503	0.128
-0.11572	0.129
-0.11641	0.13
-0.11709	0.131
-0.11777	0.132
-0.11844	0.133
-0.11911	0.134
-0.11979	0.135
-0.12045	0.136
-0.12111	0.137
-0.12177	0.138
-0.12242	0.139
-0.12307	0.14
-0.12372	0.141
-0.12437	0.142
-0.12501	0.143
-0.12566	0.144
-0.12629	0.145
-0.12692	0.146
-0.12755	0.147
-0.12818	0.148
-0.12881	0.149
-0.12944	0.15
-0.13006	0.151
-0.13067	0.152
-0.13129	0.153
-0.1319	0.154
-0.1325	0.155
-0.13311	0.156
-0.1337	0.157
-0.1343	0.158
-0.13489	0.159
-0.13549	0.16
-0.13608	0.161
-0.13666	0.162
-0.13724	0.163
-0.13782	0.164
-0.1384	0.165
-0.13898	0.166
-0.13955	0.167
-0.14012	0.168
-0.14069	0.169
-0.14125	0.17
-0.14182	0.171
-0.14237	0.172
-0.14292	0.173
-0.14348	0.174
-0.14403	0.175
-0.14458	0.176
-0.14512	0.177
-0.14566	0.178
-0.1462	0.179
-0.14674	0.18
-0.14727	0.181
-0.1478	0.182
-0.14833	0.183
-0.14885	0.184
-0.14937	0.185
-0.14989	0.186
-0.15041	0.187
-0.15093	0.188
-0.15145	0.189
-0.15195	0.19
-0.15246	0.191
-0.15297	0.192
-0.15347	0.193
-0.15397	0.194
-0.15447	0.195
-0.15497	0.196
-0.15546	0.197
-0.15595	0.198
-0.15644	0.199
-0.15693	0.2
-0.15741	0.201
-0.15789	0.202
-0.15837	0.203
-0.15885	0.204
-0.15933	0.205
-0.1598	0.206
-0.16027	0.207
-0.16074	0.208
-0.1612	0.209
-0.16167	0.21
-0.16213	0.211
-0.16259	0.212
-0.16305	0.213
-0.16351	0.214
-0.16396	0.215
-0.16441	0.216
-0.16486	0.217
-0.1653	0.218
-0.16575	0.219
-0.16619	0.22
-0.16663	0.221
-0.16707	0.222
-0.16751	0.223
-0.16794	0.224
-0.16838	0.225
-0.16881	0.226
-0.16924	0.227
-0.16967	0.228
-0.17009	0.229
-0.17051	0.23
-0.17094	0.231
-0.17136	0.232
-0.17178	0.233
-0.17219	0.234
-0.17261	0.235
-0.17302	0.236
-0.17343	0.237
-0.17384	0.238
-0.17425	0.239
-0.17466	0.24
-0.17506	0.241
-0.17546	0.242
-0.17586	0.243
-0.17625	0.244
-0.17665	0.245
-0.17705	0.246
-0.17744	0.247
-0.17784	0.248
-0.17823	0.249
-0.17862	0.25
-0.17901	0.251
-0.1794	0.252
-0.17978	0.253
-0.18017	0.254
-0.18055	0.255
-0.18093	0.256
-0.18131	0.257
-0.18168	0.258
-0.18205	0.259
-0.18243	0.26
-0.1828	0.261
-0.18317	0.262
-0.18354	0.263
-0.18391	0.264
-0.18428	0.265
-0.18464	0.266
-0.18501	0.267
-0.18537	0.268
-0.18573	0.269
-0.18609	0.27
-0.18645	0.271
-0.18681	0.272
-0.18716	0.273
-0.18752	0.274
-0.18787	0.275
-0.18822	0.276
-0.18857	0.277
-0.18892	0.278
-0.18927	0.279
-0.18962	0.28
-0.18996	0.281
-0.19031	0.282
-0.19065	0.283
-0.19099	0.284
-0.19133	0.285
-0.19167	0.286
-0.192	0.287
-0.19234	0.288
-0.19267	0.289
-0.19301	0.29
-0.19334	0.291
-0.19367	0.292
-0.194	0.293
-0.19433	0.294
-0.19466	0.295
-0.19498	0.296
-0.19531	0.297
-0.19563	0.298
-0.19595	0.299
-0.19627	0.3
-0.19659	0.301
-0.19691	0.302
-0.19723	0.303
-0.19755	0.304
-0.19786	0.305
-0.19817	0.306
-0.19849	0.307
-0.1988	0.308
-0.19911	0.309
-0.19942	0.31
-0.19973	0.311
-0.20003	0.312
-0.20033	0.313
-0.20064	0.314
-0.20094	0.315
-0.20125	0.316
-0.20155	0.317
-0.20185	0.318
-0.20215	0.319
-0.20245	0.32
-0.20274	0.321
-0.20304	0.322
-0.20333	0.323
-0.20363	0.324
-0.20392	0.325
-0.20421	0.326
-0.2045	0.327
-0.20479	0.328
-0.20507	0.329
-0.20536	0.33
-0.20564	0.331
-0.20593	0.332
-0.20621	0.333
-0.20649	0.334
-0.20677	0.335
-0.20705	0.336
-0.20733	0.337
-0.2076	0.338
-0.20788	0.339
-0.20815	0.34
-0.20843	0.341
-0.2087	0.342
-0.20897	0.343
-0.20923	0.344
-0.2095	0.345
-0.20977	0.346
-0.21004	0.347
-0.2103	0.348
-0.21056	0.349
-0.21082	0.35
-0.21109	0.351
-0.21135	0.352
-0.21161	0.353
-0.21186	0.354
-0.21212	0.355
-0.21238	0.356
-0.21263	0.357
-0.21288	0.358
-0.21313	0.359
-0.21338	0.36
-0.21363	0.361
-0.21388	0.362
-0.21412	0.363
-0.21437	0.364
-0.21461	0.365
-0.21486	0.366
-0.2151	0.367
-0.21534	0.368
-0.21557	0.369
-0.21581	0.37
-0.21605	0.371
-0.21628	0.372
-0.21651	0.373
-0.21675	0.374
-0.21698	0.375
-0.2172	0.376
-0.21743	0.377
-0.21766	0.378
-0.21789	0.379
-0.21811	0.38
-0.21833	0.381
-0.21855	0.382
-0.21877	0.383
-0.21899	0.384
-0.21921	0.385
-0.21942	0.386
-0.21964	0.387
-0.21985	0.388
-0.22006	0.389
-0.22027	0.39
-0.22048	0.391
-0.22068	0.392
-0.22089	0.393
-0.22109	0.394
-0.22129	0.395
-0.22149	0.396
-0.22169	0.397
-0.22189	0.398
-0.22209	0.399
-0.22228	0.4
-0.22247	0.401
-0.22266	0.402
-0.22285	0.403
-0.22304	0.404
-0.22323	0.405
-0.22341	0.406
-0.2236	0.407
-0.22378	0.408
-0.22395	0.409
-0.22414	0.41
-0.22431	0.411
-0.22448	0.412
-0.22465	0.413
-0.22483	0.414
-0.225	0.415
-0.22517	0.416
-0.22534	0.417
-0.2255	0.418
-0.22566	0.419
-0.22583	0.42
-0.22598	0.421
-0.22614	0.422
-0.2263	0.423
-0.22645	0.424
-0.2266	0.425
-0.22675	0.426
-0.2269	0.427
-0.22704	0.428
-0.22719	0.429
-0.22733	0.43
-0.22747	0.431
-0.2276	0.432
-0.22774	0.433
-0.22788	0.434
-0.22802	0.435
-0.22815	0.436
-0.22828	0.437
-0.2284	0.438
-0.22853	0.439
-0.22865	0.44
-0.22877	0.441
-0.22889	0.442
-0.229	0.443
-0.22911	0.444
-0.22922	0.445
-0.22933	0.446
-0.22944	0.447
-0.22955	0.448
-0.22965	0.449
-0.22975	0.45
-0.22985	0.451
-0.22994	0.452
-0.23004	0.453
-0.23013	0.454
-0.23022	0.455
-0.23031	0.456
-0.23039	0.457
-0.23048	0.458
-0.23056	0.459
-0.23063	0.46
-0.23071	0.461
-0.23078	0.462
-0.23085	0.463
-0.23091	0.464
-0.23098	0.465
-0.23104	0.466
-0.2311	0.467
-0.23116	0.468
-0.23121	0.469
-0.23127	0.47
-0.23132	0.471
-0.23136	0.472
-0.23141	0.473
-0.23145	0.474
-0.23149	0.475
-0.23152	0.476
-0.23156	0.477
-0.23159	0.478
-0.23162	0.479
-0.23164	0.48
-0.23166	0.481
-0.23168	0.482
-0.2317	0.483
-0.23171	0.484
-0.23172	0.485
-0.23173	0.486
-0.23173	0.487
-0.23173	0.488
-0.23173	0.489
-0.23173	0.49
-0.23172	0.491
-0.23171	0.492
-0.23169	0.493
-0.23167	0.494
-0.23165	0.495
-0.23163	0.496
-0.23161	0.497
-0.23158	0.498
-0.23154	0.499
-0.2315	0.5
-0.23147	0.501
-0.23142	0.502
-0.23137	0.503
-0.23132	0.504
-0.23127	0.505
-0.23121	0.506
-0.23115	0.507
-0.23109	0.508
-0.23101	0.509
-0.23094	0.51
-0.23087	0.511
-0.23079	0.512
-0.23071	0.513
-0.23062	0.514
-0.23053	0.515
-0.23043	0.516
-0.23034	0.517
-0.23024	0.518
-0.23013	0.519
-0.23002	0.52
-0.22991	0.521
-0.22979	0.522
-0.22968	0.523
-0.22955	0.524
-0.22942	0.525
-0.22929	0.526
-0.22915	0.527
-0.22901	0.528
-0.22887	0.529
-0.22872	0.53
-0.22856	0.531
-0.2284	0.532
-0.22824	0.533
-0.22807	0.534
-0.22791	0.535
-0.22773	0.536
-0.22755	0.537
-0.22736	0.538
-0.22717	0.539
-0.22698	0.54
-0.22678	0.541
-0.22658	0.542
-0.22637	0.543
-0.22616	0.544
-0.22593	0.545
-0.22571	0.546
-0.22548	0.547
-0.22525	0.548
-0.22502	0.549
-0.22478	0.55
-0.22454	0.551
-0.22428	0.552
-0.22402	0.553
-0.22376	0.554
-0.22349	0.555
-0.22322	0.556
-0.22295	0.557
-0.22267	0.558
-0.22238	0.559
-0.22209	0.56
-0.22179	0.561
-0.22149	0.562
-0.22118	0.563
-0.22086	0.564
-0.22054	0.565
-0.22021	0.566
-0.21987	0.567
-0.21954	0.568
-0.2192	0.569
-0.21885	0.57
-0.21849	0.571
-0.21813	0.572
-0.21777	0.573
-0.21739	0.574
-0.21701	0.575
-0.21662	0.576
-0.21624	0.577
-0.21584	0.578
-0.21544	0.579
-0.21502	0.58
-0.2146	0.581
-0.21418	0.582
-0.21376	0.583
-0.21331	0.584
-0.21286	0.585
-0.21242	0.586
-0.21197	0.587
-0.21151	0.588
-0.21104	0.589
-0.21056	0.59
-0.21008	0.591
-0.20959	0.592
-0.20909	0.593
-0.20858	0.594
-0.20807	0.595
-0.20755	0.596
-0.20702	0.597
-0.20648	0.598
-0.20593	0.599
-0.20539	0.6
-0.20483	0.601
-0.20426	0.602
-0.20369	0.603
-0.20312	0.604
-0.20253	0.605
-0.20193	0.606
-0.20132	0.607
-0.20071	0.608
-0.20008	0.609
-0.19945	0.61
-0.19882	0.611
-0.19817	0.612
-0.1975	0.613
-0.19684	0.614
-0.19617	0.615
-0.1955	0.616
-0.1948	0.617
-0.1941	0.618
-0.19339	0.619
-0.19267	0.62
-0.19194	0.621
-0.19119	0.622
-0.19045	0.623
-0.18969	0.624
-0.18892	0.625
-0.18814	0.626
-0.18736	0.627
-0.18656	0.628
-0.18574	0.629
-0.18492	0.63
-0.1841	0.631
-0.18325	0.632
-0.1824	0.633
-0.18154	0.634
-0.18065	0.635
-0.17977	0.636
-0.17887	0.637
-0.17795	0.638
-0.17704	0.639
-0.17609	0.64
-0.17514	0.641
-0.17419	0.642
-0.17321	0.643
-0.17222	0.644
-0.17121	0.645
-0.17019	0.646
-0.16916	0.647
-0.16811	0.648
-0.16706	0.649
-0.16598	0.65
-0.16487	0.651
-0.16376	0.652
-0.16265	0.653
-0.16148	0.654
-0.1603	0.655
-0.15913	0.656
-0.15793	0.657
-0.15668	0.658
-0.15543	0.659
-0.15417	0.66
-0.15281	0.661
-0.15144	0.662
-0.15003	0.663
-0.14854	0.664
-0.14703	0.665
-0.14542	0.666
-0.14379	0.667
-0.14216	0.668
-0.14052	0.669
-0.13883	0.67
-0.13711	0.671
-0.13538	0.672
-0.13365	0.673
-0.13187	0.674
-0.1301	0.675
-0.12831	0.676
-0.12649	0.677
-0.12465	0.678
-0.12281	0.679
-0.12094	0.68
-0.11907	0.681
-0.11717	0.682
-0.11526	0.683
-0.11332	0.684
-0.11137	0.685
-0.10943	0.686
-0.10746	0.687
-0.10547	0.688
-0.10348	0.689
-0.10148	0.69
-0.099462	0.691
-0.097418	0.692
-0.095373	0.693
-0.09331	0.694
-0.091226	0.695
-0.089142	0.696
-0.087058	0.697
-0.084933	0.698
-0.082811	0.699
-0.080688	0.7
-0.078533	0.701
-0.07637	0.702
-0.074207	0.703
-0.072033	0.704
-0.069833	0.705
-0.067635	0.706
-0.065408	0.707
-0.063176	0.708
-0.060927	0.709
-0.058679	0.71
-0.056422	0.711
-0.054133	0.712
-0.051836	0.713
-0.049546	0.714
-0.047251	0.715
-0.044928	0.716
-0.042599	0.717
-0.040248	0.718
-0.037894	0.719
-0.035524	0.72
-0.033136	0.721
-0.030748	0.722
-0.028359	0.723
-0.025961	0.724
-0.023525	0.725
-0.021089	0.726
-0.018652	0.727
-0.016216	0.728
-0.013759	0.729
-0.011293	0.73
-0.0088054	0.731
-0.0063197	0.732
-0.0038085	0.733
-0.0012898	0.734
0.0012417	0.735
0.0037735	0.736
0.0063204	0.737
0.0088721	0.738
0.011441	0.739
0.014024	0.74
0.016609	0.741
0.019205	0.742
0.021834	0.743
0.024456	0.744
0.027075	0.745
0.0297	0.746
0.032353	0.747
0.035019	0.748
0.037685	0.749
0.04037	0.75
0.043062	0.751
0.045753	0.752
0.048459	0.753
0.051175	0.754
0.053921	0.755
0.056665	0.756
0.059408	0.757
0.062171	0.758
0.064941	0.759
0.067711	0.76
0.070517	0.761
0.073322	0.762
0.076124	0.763
0.078944	0.764
0.081774	0.765
0.084605	0.766
0.087467	0.767
0.090338	0.768
0.09321	0.769
0.096075	0.77
0.098976	0.771
0.10189	0.772
0.10479	0.773
0.1077	0.774
0.11063	0.775
0.11357	0.776
0.11652	0.777
0.11948	0.778
0.12244	0.779
0.12543	0.78
0.12842	0.781
0.13142	0.782
0.13443	0.783
0.13745	0.784
0.14047	0.785
0.14351	0.786
0.14656	0.787
0.14962	0.788
0.15268	0.789
0.15575	0.79
0.15885	0.791
0.16195	0.792
0.16505	0.793
0.16817	0.794
0.1713	0.795
0.17444	0.796
0.17757	0.797
0.18073	0.798
0.1839	0.799
0.18707	0.8
0.19024	0.801
0.19344	0.802
0.19665	0.803
0.19985	0.804
0.20307	0.805
0.20631	0.806
0.20956	0.807
0.21281	0.808
0.21606	0.809
0.21934	0.81
0.22263	0.811
0.22591	0.812
0.22919	0.813
0.2325	0.814
0.23582	0.815
0.23914	0.816
0.24247	0.817
0.24583	0.818
0.24918	0.819
0.25254	0.82
0.25592	0.821
0.2593	0.822
0.26271	0.823
0.2661	0.824
0.2695	0.825
0.27293	0.826
0.27636	0.827
0.27979	0.828
0.28325	0.829
0.28671	0.83
0.29018	0.831
0.29365	0.832
0.29715	0.833
0.30065	0.834
0.30415	0.835
0.30766	0.836
0.3112	0.837
0.31473	0.838
0.31827	0.839
0.32183	0.84
0.32539	0.841
0.32895	0.842
0.33253	0.843
0.33612	0.844
0.33972	0.845
0.34333	0.846
0.34694	0.847
0.35056	0.848
0.3542	0.849
0.35785	0.85
0.3615	0.851
0.36517	0.852
0.36884	0.853
0.37251	0.854
0.37621	0.855
0.37991	0.856
0.38362	0.857
0.38735	0.858
0.39108	0.859
0.39481	0.86
0.39854	0.861
0.40229	0.862
0.40605	0.863
0.40982	0.864
0.41361	0.865
0.4174	0.866
0.4212	0.867
0.42501	0.868
0.42883	0.869
0.43266	0.87
0.43649	0.871
0.44032	0.872
0.44419	0.873
0.44806	0.874
0.45192	0.875
0.45579	0.876
0.45968	0.877
0.46358	0.878
0.4675	0.879
0.47141	0.88
0.47533	0.881
0.47927	0.882
0.48321	0.883
0.48715	0.884
0.49111	0.885
0.49508	0.886
0.49905	0.887
0.50304	0.888
0.50703	0.889
0.51103	0.89
0.51506	0.891
0.51908	0.892
0.5231	0.893
0.52713	0.894
0.53119	0.895
0.53524	0.896
0.5393	0.897
0.54336	0.898
0.54744	0.899
0.55152	0.9
0.55563	0.901
0.55973	0.902
0.56385	0.903
0.56796	0.904
0.5721	0.905
0.57624	0.906
0.58039	0.907
0.58454	0.908
0.5887	0.909
0.59288	0.91
0.59706	0.911
0.60126	0.912
0.60546	0.913
0.60966	0.914
0.61386	0.915
0.61809	0.916
0.62232	0.917
0.62655	0.918
0.6308	0.919
0.63505	0.92
0.63933	0.921
0.6436	0.922
0.64788	0.923
0.65216	0.924
0.65645	0.925
0.66076	0.926
0.66507	0.927
0.66939	0.928
0.67371	0.929
0.67806	0.93
0.6824	0.931
0.68675	0.932
0.69111	0.933
0.69548	0.934
0.69986	0.935
0.70423	0.936
0.70862	0.937
0.71301	0.938
0.71741	0.939
0.72183	0.94
0.72626	0.941
0.73069	0.942
0.73511	0.943
0.73957	0.944
0.74402	0.945
0.74847	0.946
0.75295	0.947
0.75742	0.948
0.76192	0.949
0.76641	0.95
0.7709	0.951
0.7754	0.952
0.77991	0.953
0.78444	0.954
0.78896	0.955
0.79349	0.956
0.79804	0.957
0.80259	0.958
0.80714	0.959
0.8117	0.96
0.81628	0.961
0.82085	0.962
0.82544	0.963
0.83004	0.964
0.83464	0.965
0.83924	0.966
0.84386	0.967
0.84849	0.968
0.85312	0.969
0.85775	0.97
0.86239	0.971
0.86704	0.972
0.8717	0.973
0.87636	0.974
0.88103	0.975
0.88571	0.976
0.89039	0.977
0.89509	0.978
0.89979	0.979
0.90449	0.98
0.90921	0.981
0.91393	0.982
0.91865	0.983
0.92337	0.984
0.92812	0.985
0.93286	0.986
0.93762	0.987
0.94238	0.988
0.94714	0.989
0.95192	0.99
0.9567	0.991
0.96148	0.992
0.96627	0.993
0.97107	0.994
0.97588	0.995
0.98069	0.996
0.98551	0.997
0.99033	0.998
0.99517	0.999
1	1



==> results/lid_driven_cavity/disttrimesh/re1_r275_k1_128_u2.txt <==
Points:0	b
0	-1E-06
0.001	0.0021507
0.002	0.0043014
0.003	0.0064522
0.004	0.0085952
0.005	0.010737
0.006	0.012859
0.007	0.014969
0.008	0.017091
0.009	0.019207
0.01	0.021308
0.011	0.023418
0.012	0.025513
0.013	0.027599
0.014	0.029682
0.015	0.031754
0.016	0.033824
0.017	0.035893
0.018	0.037947
0.019	0.039992
0.02	0.042043
0.021	0.044076
0.022	0.046103
0.023	0.048132
0.024	0.050149
0.025	0.05215
0.026	0.054152
0.027	0.05616
0.028	0.058144
0.029	0.060124
0.03	0.062102
0.031	0.064053
0.032	0.066012
0.033	0.067974
0.034	0.069911
0.035	0.071838
0.036	0.073774
0.037	0.075698
0.038	0.077607
0.039	0.079512
0.04	0.081395
0.041	0.08328
0.042	0.085164
0.043	0.087036
0.044	0.088904
0.045	0.090759
0.046	0.092594
0.047	0.094429
0.048	0.096264
0.049	0.098085
0.05	0.099894
0.051	0.1017
0.052	0.10348
0.053	0.10525
0.054	0.10704
0.055	0.1088
0.056	0.11056
0.057	0.11231
0.058	0.11404
0.059	0.11577
0.06	0.11748
0.061	0.11917
0.062	0.12087
0.063	0.12257
0.064	0.12427
0.065	0.12593
0.066	0.1276
0.067	0.12925
0.068	0.13089
0.069	0.13252
0.07	0.13413
0.071	0.13574
0.072	0.13735
0.073	0.13891
0.074	0.14049
0.075	0.14206
0.076	0.14359
0.077	0.14515
0.078	0.14671
0.079	0.14824
0.08	0.14976
0.081	0.15126
0.082	0.15276
0.083	0.15422
0.084	0.1557
0.085	0.15717
0.086	0.15859
0.087	0.16004
0.088	0.16148
0.089	0.16289
0.09	0.16429
0.091	0.16569
0.092	0.16707
0.093	0.16844
0.094	0.16981
0.095	0.17115
0.096	0.17249
0.097	0.17381
0.098	0.17512
0.099	0.17643
0.1	0.17772
0.101	0.17899
0.102	0.18026
0.103	0.18152
0.104	0.18276
0.105	0.18399
0.106	0.18522
0.107	0.18642
0.108	0.18762
0.109	0.1888
0.11	0.18997
0.111	0.19114
0.112	0.19229
0.113	0.19343
0.114	0.19455
0.115	0.19566
0.116	0.19677
0.117	0.19785
0.118	0.19893
0.119	0.20001
0.12	0.20105
0.121	0.20208
0.122	0.20312
0.123	0.20414
0.124	0.20515
0.125	0.20613
0.126	0.20711
0.127	0.20808
0.128	0.20904
0.129	0.20998
0.13	0.21092
0.131	0.21182
0.132	0.21273
0.133	0.21364
0.134	0.21452
0.135	0.21538
0.136	0.21625
0.137	0.21711
0.138	0.21793
0.139	0.21876
0.14	0.21957
0.141	0.22037
0.142	0.22116
0.143	0.22193
0.144	0.22269
0.145	0.22345
0.146	0.22418
0.147	0.22491
0.148	0.22563
0.149	0.22631
0.15	0.227
0.151	0.22768
0.152	0.22837
0.153	0.22902
0.154	0.22966
0.155	0.2303
0.156	0.23092
0.157	0.23154
0.158	0.23213
0.159	0.23271
0.16	0.23329
0.161	0.23386
0.162	0.2344
0.163	0.23495
0.164	0.23548
0.165	0.23599
0.166	0.2365
0.167	0.23699
0.168	0.23748
0.169	0.23795
0.17	0.23841
0.171	0.23886
0.172	0.23929
0.173	0.23971
0.174	0.24013
0.175	0.24055
0.176	0.24093
0.177	0.24131
0.178	0.2417
0.179	0.24206
0.18	0.24241
0.181	0.24275
0.182	0.24308
0.183	0.24339
0.184	0.24371
0.185	0.244
0.186	0.24428
0.187	0.24455
0.188	0.24481
0.189	0.24508
0.19	0.24531
0.191	0.24554
0.192	0.24577
0.193	0.24599
0.194	0.24619
0.195	0.24638
0.196	0.24656
0.197	0.24674
0.198	0.24689
0.199	0.24704
0.2	0.24719
0.201	0.24731
0.202	0.24742
0.203	0.24753
0.204	0.24765
0.205	0.24774
0.206	0.24782
0.207	0.24789
0.208	0.24795
0.209	0.248
0.21	0.24804
0.211	0.24808
0.212	0.2481
0.213	0.24811
0.214	0.24812
0.215	0.24811
0.216	0.24809
0.217	0.24807
0.218	0.24805
0.219	0.24799
0.22	0.24793
0.221	0.24787
0.222	0.24781
0.223	0.24774
0.224	0.24765
0.225	0.24755
0.226	0.24745
0.227	0.24732
0.228	0.2472
0.229	0.24707
0.23	0.24693
0.231	0.24678
0.232	0.24661
0.233	0.24644
0.234	0.24626
0.235	0.24608
0.236	0.24588
0.237	0.24567
0.238	0.24547
0.239	0.24524
0.24	0.245
0.241	0.24476
0.242	0.24453
0.243	0.24428
0.244	0.24402
0.245	0.24374
0.246	0.24347
0.247	0.24318
0.248	0.24288
0.249	0.24259
0.25	0.24227
0.251	0.24196
0.252	0.24163
0.253	0.24129
0.254	0.24095
0.255	0.24059
0.256	0.24023
0.257	0.23987
0.258	0.23949
0.259	0.2391
0.26	0.23871
0.261	0.23832
0.262	0.23792
0.263	0.23751
0.264	0.23709
0.265	0.23665
0.266	0.23622
0.267	0.23578
0.268	0.23534
0.269	0.23488
0.27	0.23441
0.271	0.23393
0.272	0.23345
0.273	0.23298
0.274	0.23248
0.275	0.23198
0.276	0.23147
0.277	0.23095
0.278	0.23042
0.279	0.2299
0.28	0.22937
0.281	0.22882
0.282	0.22827
0.283	0.22772
0.284	0.22715
0.285	0.22658
0.286	0.22601
0.287	0.22542
0.288	0.22484
0.289	0.22424
0.29	0.22364
0.291	0.22302
0.292	0.2224
0.293	0.22178
0.294	0.22115
0.295	0.22051
0.296	0.21987
0.297	0.21923
0.298	0.21857
0.299	0.2179
0.3	0.21724
0.301	0.21657
0.302	0.21588
0.303	0.21519
0.304	0.2145
0.305	0.21381
0.306	0.2131
0.307	0.21238
0.308	0.21167
0.309	0.21095
0.31	0.21022
0.311	0.20949
0.312	0.20875
0.313	0.208
0.314	0.20724
0.315	0.20648
0.316	0.20572
0.317	0.20496
0.318	0.20418
0.319	0.20339
0.32	0.20261
0.321	0.20182
0.322	0.20102
0.323	0.20022
0.324	0.19941
0.325	0.19858
0.326	0.19776
0.327	0.19693
0.328	0.19611
0.329	0.19527
0.33	0.19443
0.331	0.19359
0.332	0.19274
0.333	0.19188
0.334	0.19102
0.335	0.19015
0.336	0.18928
0.337	0.1884
0.338	0.18752
0.339	0.18663
0.34	0.18574
0.341	0.18484
0.342	0.18394
0.343	0.18302
0.344	0.18211
0.345	0.1812
0.346	0.18027
0.347	0.17934
0.348	0.17842
0.349	0.17748
0.35	0.17654
0.351	0.17559
0.352	0.17464
0.353	0.17368
0.354	0.17272
0.355	0.17176
0.356	0.17079
0.357	0.16981
0.358	0.16884
0.359	0.16785
0.36	0.16686
0.361	0.16588
0.362	0.16488
0.363	0.16387
0.364	0.16286
0.365	0.16186
0.366	0.16084
0.367	0.15982
0.368	0.15881
0.369	0.15779
0.37	0.15676
0.371	0.15572
0.372	0.15468
0.373	0.15365
0.374	0.15261
0.375	0.15156
0.376	0.15051
0.377	0.14945
0.378	0.14839
0.379	0.14732
0.38	0.14625
0.381	0.14518
0.382	0.14411
0.383	0.14302
0.384	0.14194
0.385	0.14085
0.386	0.13976
0.387	0.13866
0.388	0.13757
0.389	0.13647
0.39	0.13537
0.391	0.13426
0.392	0.13315
0.393	0.13203
0.394	0.13091
0.395	0.12979
0.396	0.12867
0.397	0.12754
0.398	0.12641
0.399	0.12528
0.4	0.12414
0.401	0.123
0.402	0.12185
0.403	0.12071
0.404	0.11956
0.405	0.11841
0.406	0.11726
0.407	0.1161
0.408	0.11494
0.409	0.11377
0.41	0.1126
0.411	0.11143
0.412	0.11026
0.413	0.10908
0.414	0.10791
0.415	0.10673
0.416	0.10554
0.417	0.10436
0.418	0.10317
0.419	0.10198
0.42	0.10078
0.421	0.099591
0.422	0.098393
0.423	0.09719
0.424	0.095987
0.425	0.094784
0.426	0.093573
0.427	0.09236
0.428	0.091147
0.429	0.089938
0.43	0.088725
0.431	0.087507
0.432	0.086285
0.433	0.085062
0.434	0.083836
0.435	0.082604
0.436	0.081372
0.437	0.08014
0.438	0.078909
0.439	0.07768
0.44	0.076443
0.441	0.075199
0.442	0.073958
0.443	0.072719
0.444	0.07148
0.445	0.070234
0.446	0.068984
0.447	0.06774
0.448	0.066487
0.449	0.065233
0.45	0.063981
0.451	0.06272
0.452	0.061459
0.453	0.060208
0.454	0.058951
0.455	0.057685
0.456	0.056419
0.457	0.055163
0.458	0.053901
0.459	0.052633
0.46	0.051369
0.461	0.050101
0.462	0.048828
0.463	0.047555
0.464	0.046282
0.465	0.04501
0.466	0.043738
0.467	0.042464
0.468	0.041185
0.469	0.039907
0.47	0.038631
0.471	0.037353
0.472	0.036069
0.473	0.034788
0.474	0.033506
0.475	0.032229
0.476	0.030943
0.477	0.029656
0.478	0.028375
0.479	0.027091
0.48	0.025802
0.481	0.02452
0.482	0.023233
0.483	0.021945
0.484	0.020652
0.485	0.019362
0.486	0.018078
0.487	0.016791
0.488	0.015499
0.489	0.014207
0.49	0.012915
0.491	0.011624
0.492	0.010333
0.493	0.0090417
0.494	0.0077475
0.495	0.0064567
0.496	0.0051658
0.497	0.0038717
0.498	0.0025783
0.499	0.0012886
0.5	-1.5127e-06
0.501	-0.0012925
0.502	-0.0025844
0.503	-0.003878
0.504	-0.0051738
0.505	-0.0064665
0.506	-0.0077574
0.507	-0.0090471
0.508	-0.010339
0.509	-0.01163
0.51	-0.012921
0.511	-0.014211
0.512	-0.015501
0.513	-0.016787
0.514	-0.018079
0.515	-0.01937
0.516	-0.020659
0.517	-0.021948
0.518	-0.023237
0.519	-0.024525
0.52	-0.02581
0.521	-0.027097
0.522	-0.028384
0.523	-0.029666
0.524	-0.030949
0.525	-0.032234
0.526	-0.033518
0.527	-0.0348
0.528	-0.036077
0.529	-0.037356
0.53	-0.038635
0.531	-0.039915
0.532	-0.041191
0.533	-0.042463
0.534	-0.043735
0.535	-0.045007
0.536	-0.046282
0.537	-0.047559
0.538	-0.048835
0.539	-0.050101
0.54	-0.051374
0.541	-0.052642
0.542	-0.053905
0.543	-0.055167
0.544	-0.056437
0.545	-0.057701
0.546	-0.058962
0.547	-0.060221
0.548	-0.061475
0.549	-0.062734
0.55	-0.063987
0.551	-0.065239
0.552	-0.066494
0.553	-0.067744
0.554	-0.068992
0.555	-0.07024
0.556	-0.071487
0.557	-0.072731
0.558	-0.073971
0.559	-0.075212
0.56	-0.076453
0.561	-0.077686
0.562	-0.078919
0.563	-0.080156
0.564	-0.081384
0.565	-0.082612
0.566	-0.083843
0.567	-0.085062
0.568	-0.08628
0.569	-0.087502
0.57	-0.088725
0.571	-0.089938
0.572	-0.091153
0.573	-0.092368
0.574	-0.093574
0.575	-0.094788
0.576	-0.095995
0.577	-0.097197
0.578	-0.098397
0.579	-0.099596
0.58	-0.10079
0.581	-0.10198
0.582	-0.10317
0.583	-0.10436
0.584	-0.10554
0.585	-0.10672
0.586	-0.10791
0.587	-0.10909
0.588	-0.11027
0.589	-0.11144
0.59	-0.1126
0.591	-0.11377
0.592	-0.11494
0.593	-0.1161
0.594	-0.11725
0.595	-0.11841
0.596	-0.11956
0.597	-0.12072
0.598	-0.12186
0.599	-0.12301
0.6	-0.12415
0.601	-0.12528
0.602	-0.12642
0.603	-0.12755
0.604	-0.12867
0.605	-0.12979
0.606	-0.13091
0.607	-0.13203
0.608	-0.13315
0.609	-0.13426
0.61	-0.13536
0.611	-0.13647
0.612	-0.13758
0.613	-0.13867
0.614	-0.13977
0.615	-0.14086
0.616	-0.14194
0.617	-0.14302
0.618	-0.14411
0.619	-0.14518
0.62	-0.14625
0.621	-0.14732
0.622	-0.14839
0.623	-0.14945
0.624	-0.15051
0.625	-0.15156
0.626	-0.15261
0.627	-0.15365
0.628	-0.1547
0.629	-0.15573
0.63	-0.15677
0.631	-0.1578
0.632	-0.15882
0.633	-0.15984
0.634	-0.16086
0.635	-0.16188
0.636	-0.16288
0.637	-0.16388
0.638	-0.16488
0.639	-0.16588
0.64	-0.16687
0.641	-0.16786
0.642	-0.16884
0.643	-0.16982
0.644	-0.17079
0.645	-0.17176
0.646	-0.17272
0.647	-0.17368
0.648	-0.17465
0.649	-0.17559
0.65	-0.17654
0.651	-0.17748
0.652	-0.17842
0.653	-0.17935
0.654	-0.18028
0.655	-0.1812
0.656	-0.18212
0.657	-0.18303
0.658	-0.18394
0.659	-0.18484
0.66	-0.18574
0.661	-0.18664
0.662	-0.18752
0.663	-0.1884
0.664	-0.18929
0.665	-0.19016
0.666	-0.19103
0.667	-0.19189
0.668	-0.19274
0.669	-0.19359
0.67	-0.19444
0.671	-0.19528
0.672	-0.19612
0.673	-0.19695
0.674	-0.19777
0.675	-0.19859
0.676	-0.19941
0.677	-0.20022
0.678	-0.20102
0.679	-0.20182
0.68	-0.20261
0.681	-0.2034
0.682	-0.20418
0.683	-0.20496
0.684	-0.20573
0.685	-0.20649
0.686	-0.20724
0.687	-0.208
0.688	-0.20875
0.689	-0.20949
0.69	-0.21022
0.691	-0.21094
0.692	-0.21167
0.693	-0.2124
0.694	-0.2131
0.695	-0.21381
0.696	-0.21451
0.697	-0.2152
0.698	-0.21589
0.699	-0.21657
0.7	-0.21724
0.701	-0.21791
0.702	-0.21857
0.703	-0.21922
0.704	-0.21988
0.705	-0.22052
0.706	-0.22116
0.707	-0.22179
0.708	-0.22241
0.709	-0.22302
0.71	-0.22364
0.711	-0.22424
0.712	-0.22484
0.713	-0.22542
0.714	-0.22599
0.715	-0.22657
0.716	-0.22714
0.717	-0.22772
0.718	-0.22827
0.719	-0.22881
0.72	-0.22935
0.721	-0.2299
0.722	-0.23044
0.723	-0.23095
0.724	-0.23146
0.725	-0.23197
0.726	-0.23248
0.727	-0.23297
0.728	-0.23346
0.729	-0.23394
0.73	-0.23441
0.731	-0.23487
0.732	-0.23534
0.733	-0.23578
0.734	-0.23623
0.735	-0.23665
0.736	-0.23708
0.737	-0.23751
0.738	-0.23792
0.739	-0.23832
0.74	-0.23872
0.741	-0.23912
0.742	-0.23949
0.743	-0.23987
0.744	-0.24024
0.745	-0.24059
0.746	-0.24095
0.747	-0.24129
0.748	-0.24163
0.749	-0.24195
0.75	-0.24227
0.751	-0.24258
0.752	-0.24289
0.753	-0.24319
0.754	-0.24347
0.755	-0.24375
0.756	-0.24402
0.757	-0.24427
0.758	-0.24453
0.759	-0.24478
0.76	-0.24501
0.761	-0.24524
0.762	-0.24546
0.763	-0.24568
0.764	-0.24588
0.765	-0.24607
0.766	-0.24627
0.767	-0.24644
0.768	-0.24661
0.769	-0.24677
0.77	-0.24692
0.771	-0.24706
0.772	-0.2472
0.773	-0.24732
0.774	-0.24744
0.775	-0.24754
0.776	-0.24763
0.777	-0.24773
0.778	-0.24781
0.779	-0.24788
0.78	-0.24794
0.781	-0.248
0.782	-0.24803
0.783	-0.24806
0.784	-0.24808
0.785	-0.24811
0.786	-0.24811
0.787	-0.2481
0.788	-0.24809
0.789	-0.24808
0.79	-0.24805
0.791	-0.24801
0.792	-0.24795
0.793	-0.24789
0.794	-0.24782
0.795	-0.24774
0.796	-0.24765
0.797	-0.24755
0.798	-0.24744
0.799	-0.24731
0.8	-0.24717
0.801	-0.24703
0.802	-0.24688
0.803	-0.24672
0.804	-0.24655
0.805	-0.24637
0.806	-0.24617
0.807	-0.24598
0.808	-0.24577
0.809	-0.24554
0.81	-0.2453
0.811	-0.24506
0.812	-0.24482
0.813	-0.24454
0.814	-0.24426
0.815	-0.24398
0.816	-0.2437
0.817	-0.24338
0.818	-0.24307
0.819	-0.24275
0.82	-0.2424
0.821	-0.24205
0.822	-0.2417
0.823	-0.24132
0.824	-0.24094
0.825	-0.24055
0.826	-0.24013
0.827	-0.23971
0.828	-0.23928
0.829	-0.23885
0.83	-0.2384
0.831	-0.23793
0.832	-0.23745
0.833	-0.23697
0.834	-0.23649
0.835	-0.23599
0.836	-0.23547
0.837	-0.23494
0.838	-0.2344
0.839	-0.23383
0.84	-0.23327
0.841	-0.23271
0.842	-0.23212
0.843	-0.23151
0.844	-0.2309
0.845	-0.2303
0.846	-0.22966
0.847	-0.22902
0.848	-0.22837
0.849	-0.2277
0.85	-0.22702
0.851	-0.22633
0.852	-0.22562
0.853	-0.22491
0.854	-0.22418
0.855	-0.22344
0.856	-0.22269
0.857	-0.22192
0.858	-0.22114
0.859	-0.22035
0.86	-0.21956
0.861	-0.21874
0.862	-0.21793
0.863	-0.21708
0.864	-0.21623
0.865	-0.21538
0.866	-0.21451
0.867	-0.21362
0.868	-0.21272
0.869	-0.21183
0.87	-0.21091
0.871	-0.20998
0.872	-0.20903
0.873	-0.20807
0.874	-0.20709
0.875	-0.20611
0.876	-0.20513
0.877	-0.20414
0.878	-0.20311
0.879	-0.20207
0.88	-0.20104
0.881	-0.19999
0.882	-0.19891
0.883	-0.19783
0.884	-0.19675
0.885	-0.19567
0.886	-0.19453
0.887	-0.19341
0.888	-0.19229
0.889	-0.19113
0.89	-0.18998
0.891	-0.1888
0.892	-0.18762
0.893	-0.18641
0.894	-0.1852
0.895	-0.18399
0.896	-0.18276
0.897	-0.1815
0.898	-0.18025
0.899	-0.17899
0.9	-0.17771
0.901	-0.17642
0.902	-0.17512
0.903	-0.1738
0.904	-0.17247
0.905	-0.17114
0.906	-0.1698
0.907	-0.16843
0.908	-0.16706
0.909	-0.16568
0.91	-0.16428
0.911	-0.16288
0.912	-0.16148
0.913	-0.16004
0.914	-0.15861
0.915	-0.15716
0.916	-0.15569
0.917	-0.15423
0.918	-0.15275
0.919	-0.15125
0.92	-0.14975
0.921	-0.14824
0.922	-0.14671
0.923	-0.14517
0.924	-0.14361
0.925	-0.14206
0.926	-0.1405
0.927	-0.1389
0.928	-0.13733
0.929	-0.13574
0.93	-0.13412
0.931	-0.1325
0.932	-0.13088
0.933	-0.12923
0.934	-0.12757
0.935	-0.12592
0.936	-0.12427
0.937	-0.12259
0.938	-0.12089
0.939	-0.1192
0.94	-0.11749
0.941	-0.11577
0.942	-0.11405
0.943	-0.1123
0.944	-0.11055
0.945	-0.1088
0.946	-0.10704
0.947	-0.10526
0.948	-0.10349
0.949	-0.10169
0.95	-0.099889
0.951	-0.098082
0.952	-0.096258
0.953	-0.094437
0.954	-0.092593
0.955	-0.090745
0.956	-0.088907
0.957	-0.087032
0.958	-0.085155
0.959	-0.083276
0.96	-0.081398
0.961	-0.079513
0.962	-0.077596
0.963	-0.075679
0.964	-0.073764
0.965	-0.07185
0.966	-0.069915
0.967	-0.067967
0.968	-0.066017
0.969	-0.064064
0.97	-0.062097
0.971	-0.06013
0.972	-0.058149
0.973	-0.056155
0.974	-0.054172
0.975	-0.052166
0.976	-0.05015
0.977	-0.048135
0.978	-0.046117
0.979	-0.044072
0.98	-0.042039
0.981	-0.040003
0.982	-0.037939
0.983	-0.035887
0.984	-0.033836
0.985	-0.031751
0.986	-0.029666
0.987	-0.027585
0.988	-0.025504
0.989	-0.023416
0.99	-0.021307
0.991	-0.019197
0.992	-0.017088
0.993	-0.014987
0.994	-0.012856
0.995	-0.010723
0.996	-0.008597
0.997	-0.0064519
0.998	-0.0043022
0.999	-0.0021511
1	0



==> results/lid_driven_cavity/disttrimesh/re1_r275_k5_16_u1.txt <==
a	Points:1
1.1e-05	0
-0.0011825	0.001
-0.0022581	0.002
-0.0033336	0.003
-0.0044092	0.004
-0.0054847	0.005
-0.0065603	0.006
-0.0076372	0.007
-0.0087196	0.008
-0.0098019	0.009
-0.010884	0.01
-0.011963	0.011
-0.013024	0.012
-0.014085	0.013
-0.015135	0.014
-0.016171	0.015
-0.017208	0.016
-0.018244	0.017
-0.01928	0.018
-0.020321	0.019
-0.021363	0.02
-0.022396	0.021
-0.023424	0.022
-0.024453	0.023
-0.025483	0.024
-0.026512	0.025
-0.027541	0.026
-0.028571	0.027
-0.029599	0.028
-0.030627	0.029
-0.031655	0.03
-0.032683	0.031
-0.033711	0.032
-0.034731	0.033
-0.035739	0.034
-0.036714	0.035
-0.037689	0.036
-0.038667	0.037
-0.039646	0.038
-0.040625	0.039
-0.041604	0.04
-0.042558	0.041
-0.043504	0.042
-0.04445	0.043
-0.045389	0.044
-0.046328	0.045
-0.047268	0.046
-0.048224	0.047
-0.04919	0.048
-0.050157	0.049
-0.051123	0.05
-0.05209	0.051
-0.053063	0.052
-0.053996	0.053
-0.054929	0.054
-0.055868	0.055
-0.056807	0.056
-0.057746	0.057
-0.058679	0.058
-0.059602	0.059
-0.060523	0.06
-0.061419	0.061
-0.062316	0.062
-0.063212	0.063
-0.064114	0.064
-0.064996	0.065
-0.065878	0.066
-0.06676	0.067
-0.067643	0.068
-0.06853	0.069
-0.069431	0.07
-0.070333	0.071
-0.071234	0.072
-0.072136	0.073
-0.073	0.074
-0.073841	0.075
-0.074681	0.076
-0.075522	0.077
-0.076363	0.078
-0.077208	0.079
-0.078054	0.08
-0.078899	0.081
-0.079724	0.082
-0.080551	0.083
-0.08138	0.084
-0.082212	0.085
-0.083043	0.086
-0.083871	0.087
-0.084699	0.088
-0.085527	0.089
-0.086355	0.09
-0.08716	0.091
-0.087966	0.092
-0.088771	0.093
-0.089567	0.094
-0.090347	0.095
-0.091127	0.096
-0.091906	0.097
-0.092686	0.098
-0.093466	0.099
-0.094245	0.1
-0.095025	0.101
-0.095805	0.102
-0.096584	0.103
-0.097364	0.104
-0.098144	0.105
-0.098923	0.106
-0.099696	0.107
-0.10044	0.108
-0.10117	0.109
-0.10191	0.11
-0.10264	0.111
-0.10337	0.112
-0.1041	0.113
-0.10484	0.114
-0.10557	0.115
-0.1063	0.116
-0.10704	0.117
-0.10777	0.118
-0.1085	0.119
-0.10924	0.12
-0.10997	0.121
-0.1107	0.122
-0.11141	0.123
-0.11212	0.124
-0.1128	0.125
-0.11348	0.126
-0.11416	0.127
-0.11484	0.128
-0.11552	0.129
-0.1162	0.13
-0.11688	0.131
-0.11756	0.132
-0.11824	0.133
-0.11892	0.134
-0.1196	0.135
-0.12028	0.136
-0.12094	0.137
-0.1216	0.138
-0.12226	0.139
-0.12292	0.14
-0.12356	0.141
-0.12419	0.142
-0.12482	0.143
-0.12544	0.144
-0.12607	0.145
-0.1267	0.146
-0.12732	0.147
-0.12795	0.148
-0.12858	0.149
-0.1292	0.15
-0.12981	0.151
-0.13042	0.152
-0.13103	0.153
-0.13164	0.154
-0.13225	0.155
-0.13286	0.156
-0.13347	0.157
-0.13407	0.158
-0.13466	0.159
-0.13525	0.16
-0.13583	0.161
-0.13642	0.162
-0.13701	0.163
-0.13759	0.164
-0.13814	0.165
-0.13872	0.166
-0.13931	0.167
-0.13989	0.168
-0.14048	0.169
-0.14106	0.17
-0.14161	0.171
-0.14215	0.172
-0.1427	0.173
-0.14325	0.174
-0.1438	0.175
-0.14435	0.176
-0.1449	0.177
-0.14544	0.178
-0.14599	0.179
-0.14651	0.18
-0.14704	0.181
-0.14758	0.182
-0.14812	0.183
-0.14865	0.184
-0.14914	0.185
-0.14963	0.186
-0.15011	0.187
-0.1506	0.188
-0.15121	0.189
-0.15182	0.19
-0.15242	0.191
-0.15302	0.192
-0.15348	0.193
-0.15391	0.194
-0.15435	0.195
-0.15479	0.196
-0.15526	0.197
-0.15576	0.198
-0.15621	0.199
-0.15666	0.2
-0.15711	0.201
-0.15756	0.202
-0.15806	0.203
-0.1586	0.204
-0.15915	0.205
-0.15969	0.206
-0.16024	0.207
-0.16079	0.208
-0.16132	0.209
-0.16184	0.21
-0.16232	0.211
-0.16278	0.212
-0.16324	0.213
-0.1637	0.214
-0.16417	0.215
-0.16462	0.216
-0.16506	0.217
-0.16546	0.218
-0.16585	0.219
-0.16624	0.22
-0.16665	0.221
-0.16709	0.222
-0.16753	0.223
-0.16797	0.224
-0.1684	0.225
-0.16885	0.226
-0.16926	0.227
-0.16971	0.228
-0.17013	0.229
-0.17054	0.23
-0.17095	0.231
-0.17137	0.232
-0.17178	0.233
-0.1722	0.234
-0.17261	0.235
-0.17303	0.236
-0.17345	0.237
-0.17387	0.238
-0.1743	0.239
-0.17472	0.24
-0.17514	0.241
-0.17557	0.242
-0.17599	0.243
-0.17642	0.244
-0.17685	0.245
-0.17728	0.246
-0.17768	0.247
-0.17809	0.248
-0.1785	0.249
-0.1789	0.25
-0.17931	0.251
-0.17972	0.252
-0.18005	0.253
-0.18041	0.254
-0.18077	0.255
-0.18114	0.256
-0.18151	0.257
-0.18187	0.258
-0.18223	0.259
-0.18259	0.26
-0.18295	0.261
-0.18332	0.262
-0.1837	0.263
-0.18407	0.264
-0.18444	0.265
-0.18481	0.266
-0.18518	0.267
-0.18555	0.268
-0.18592	0.269
-0.18627	0.27
-0.18664	0.271
-0.18702	0.272
-0.18739	0.273
-0.18777	0.274
-0.18814	0.275
-0.18848	0.276
-0.18882	0.277
-0.18916	0.278
-0.18948	0.279
-0.18977	0.28
-0.19011	0.281
-0.19045	0.282
-0.1908	0.283
-0.19113	0.284
-0.19147	0.285
-0.1918	0.286
-0.19214	0.287
-0.19247	0.288
-0.19281	0.289
-0.19315	0.29
-0.19349	0.291
-0.19382	0.292
-0.19415	0.293
-0.19448	0.294
-0.19481	0.295
-0.19513	0.296
-0.19545	0.297
-0.19576	0.298
-0.19607	0.299
-0.19638	0.3
-0.19669	0.301
-0.197	0.302
-0.19731	0.303
-0.19769	0.304
-0.19802	0.305
-0.19831	0.306
-0.1986	0.307
-0.19889	0.308
-0.19918	0.309
-0.19946	0.31
-0.19975	0.311
-0.20004	0.312
-0.20032	0.313
-0.20061	0.314
-0.2009	0.315
-0.20121	0.316
-0.20152	0.317
-0.20183	0.318
-0.20213	0.319
-0.20244	0.32
-0.20275	0.321
-0.20305	0.322
-0.20335	0.323
-0.20365	0.324
-0.20395	0.325
-0.20424	0.326
-0.20453	0.327
-0.20483	0.328
-0.20512	0.329
-0.20541	0.33
-0.20571	0.331
-0.206	0.332
-0.20629	0.333
-0.20658	0.334
-0.20685	0.335
-0.20709	0.336
-0.20734	0.337
-0.20758	0.338
-0.20783	0.339
-0.20807	0.34
-0.20832	0.341
-0.20861	0.342
-0.20891	0.343
-0.20919	0.344
-0.20946	0.345
-0.20974	0.346
-0.21002	0.347
-0.2103	0.348
-0.21057	0.349
-0.21085	0.35
-0.2111	0.351
-0.21136	0.352
-0.21161	0.353
-0.21185	0.354
-0.2121	0.355
-0.21234	0.356
-0.21259	0.357
-0.21284	0.358
-0.21308	0.359
-0.21332	0.36
-0.21356	0.361
-0.2138	0.362
-0.21404	0.363
-0.21428	0.364
-0.21452	0.365
-0.21476	0.366
-0.215	0.367
-0.21524	0.368
-0.21548	0.369
-0.21573	0.37
-0.21597	0.371
-0.2162	0.372
-0.21644	0.373
-0.21667	0.374
-0.21691	0.375
-0.21714	0.376
-0.21738	0.377
-0.21761	0.378
-0.21784	0.379
-0.21806	0.38
-0.21827	0.381
-0.21848	0.382
-0.21868	0.383
-0.21889	0.384
-0.2191	0.385
-0.2193	0.386
-0.21951	0.387
-0.21972	0.388
-0.21992	0.389
-0.22012	0.39
-0.22032	0.391
-0.22052	0.392
-0.22072	0.393
-0.22092	0.394
-0.22113	0.395
-0.22135	0.396
-0.22157	0.397
-0.22177	0.398
-0.22197	0.399
-0.22218	0.4
-0.22238	0.401
-0.22258	0.402
-0.22277	0.403
-0.22296	0.404
-0.22315	0.405
-0.22335	0.406
-0.22354	0.407
-0.2237	0.408
-0.22386	0.409
-0.22402	0.41
-0.22417	0.411
-0.22433	0.412
-0.22448	0.413
-0.22464	0.414
-0.22479	0.415
-0.22494	0.416
-0.2251	0.417
-0.22527	0.418
-0.22543	0.419
-0.2256	0.42
-0.22577	0.421
-0.22593	0.422
-0.2261	0.423
-0.22627	0.424
-0.22644	0.425
-0.22661	0.426
-0.22676	0.427
-0.2269	0.428
-0.22704	0.429
-0.22717	0.43
-0.22731	0.431
-0.22744	0.432
-0.22757	0.433
-0.22769	0.434
-0.22782	0.435
-0.22794	0.436
-0.22807	0.437
-0.22818	0.438
-0.2283	0.439
-0.22841	0.44
-0.22852	0.441
-0.22864	0.442
-0.22875	0.443
-0.22886	0.444
-0.22898	0.445
-0.22908	0.446
-0.22918	0.447
-0.22929	0.448
-0.22938	0.449
-0.22948	0.45
-0.22957	0.451
-0.22967	0.452
-0.22976	0.453
-0.22985	0.454
-0.22995	0.455
-0.23004	0.456
-0.23013	0.457
-0.23023	0.458
-0.23032	0.459
-0.23038	0.46
-0.23045	0.461
-0.23051	0.462
-0.23058	0.463
-0.23064	0.464
-0.2307	0.465
-0.23075	0.466
-0.23079	0.467
-0.23084	0.468
-0.23088	0.469
-0.23093	0.47
-0.23099	0.471
-0.23105	0.472
-0.23111	0.473
-0.23118	0.474
-0.23122	0.475
-0.23124	0.476
-0.23126	0.477
-0.23128	0.478
-0.2313	0.479
-0.23132	0.48
-0.23134	0.481
-0.23135	0.482
-0.23137	0.483
-0.23138	0.484
-0.23139	0.485
-0.2314	0.486
-0.23141	0.487
-0.23141	0.488
-0.23139	0.489
-0.23138	0.49
-0.23137	0.491
-0.23135	0.492
-0.23133	0.493
-0.23131	0.494
-0.23129	0.495
-0.23127	0.496
-0.23125	0.497
-0.23122	0.498
-0.23119	0.499
-0.23117	0.5
-0.23114	0.501
-0.23111	0.502
-0.23105	0.503
-0.23098	0.504
-0.23092	0.505
-0.23085	0.506
-0.23079	0.507
-0.23072	0.508
-0.23065	0.509
-0.23057	0.51
-0.23049	0.511
-0.23045	0.512
-0.23037	0.513
-0.23028	0.514
-0.2302	0.515
-0.23009	0.516
-0.22997	0.517
-0.22985	0.518
-0.22974	0.519
-0.22963	0.52
-0.22954	0.521
-0.22941	0.522
-0.22927	0.523
-0.22913	0.524
-0.22901	0.525
-0.22889	0.526
-0.22876	0.527
-0.22864	0.528
-0.22851	0.529
-0.22839	0.53
-0.22822	0.531
-0.22806	0.532
-0.22789	0.533
-0.22772	0.534
-0.22755	0.535
-0.22737	0.536
-0.2272	0.537
-0.227	0.538
-0.22679	0.539
-0.22658	0.54
-0.22638	0.541
-0.22617	0.542
-0.22597	0.543
-0.22576	0.544
-0.22555	0.545
-0.22533	0.546
-0.2251	0.547
-0.22487	0.548
-0.22463	0.549
-0.2244	0.55
-0.22417	0.551
-0.22394	0.552
-0.22366	0.553
-0.22338	0.554
-0.2231	0.555
-0.22283	0.556
-0.22255	0.557
-0.22227	0.558
-0.222	0.559
-0.22168	0.56
-0.22137	0.561
-0.22105	0.562
-0.22074	0.563
-0.22042	0.564
-0.22011	0.565
-0.21979	0.566
-0.21947	0.567
-0.21914	0.568
-0.21878	0.569
-0.21843	0.57
-0.21807	0.571
-0.21773	0.572
-0.21737	0.573
-0.21701	0.574
-0.21665	0.575
-0.21628	0.576
-0.21588	0.577
-0.21545	0.578
-0.21503	0.579
-0.2146	0.58
-0.21417	0.581
-0.21374	0.582
-0.21331	0.583
-0.21288	0.584
-0.21244	0.585
-0.21199	0.586
-0.21151	0.587
-0.21103	0.588
-0.21055	0.589
-0.21007	0.59
-0.20959	0.591
-0.20911	0.592
-0.20863	0.593
-0.20814	0.594
-0.20764	0.595
-0.2071	0.596
-0.20655	0.597
-0.20601	0.598
-0.20547	0.599
-0.20493	0.6
-0.20439	0.601
-0.20385	0.602
-0.20331	0.603
-0.20277	0.604
-0.20218	0.605
-0.20154	0.606
-0.2009	0.607
-0.20026	0.608
-0.19962	0.609
-0.19898	0.61
-0.19834	0.611
-0.19771	0.612
-0.19708	0.613
-0.19644	0.614
-0.19575	0.615
-0.19503	0.616
-0.19431	0.617
-0.1936	0.618
-0.19288	0.619
-0.19216	0.62
-0.19145	0.621
-0.19073	0.622
-0.19002	0.623
-0.18929	0.624
-0.18848	0.625
-0.18768	0.626
-0.18687	0.627
-0.18607	0.628
-0.18526	0.629
-0.18446	0.63
-0.18365	0.631
-0.18284	0.632
-0.18204	0.633
-0.18122	0.634
-0.18032	0.635
-0.17942	0.636
-0.17852	0.637
-0.17763	0.638
-0.17668	0.639
-0.17573	0.64
-0.17477	0.641
-0.17382	0.642
-0.17285	0.643
-0.17186	0.644
-0.17087	0.645
-0.16988	0.646
-0.16888	0.647
-0.16781	0.648
-0.16674	0.649
-0.16567	0.65
-0.16459	0.651
-0.16348	0.652
-0.16232	0.653
-0.16116	0.654
-0.16001	0.655
-0.15884	0.656
-0.15759	0.657
-0.15635	0.658
-0.1551	0.659
-0.15386	0.66
-0.15251	0.661
-0.15105	0.662
-0.14958	0.663
-0.14812	0.664
-0.14665	0.665
-0.1451	0.666
-0.14346	0.667
-0.14183	0.668
-0.1402	0.669
-0.13857	0.67
-0.13691	0.671
-0.13518	0.672
-0.13344	0.673
-0.13172	0.674
-0.13	0.675
-0.12825	0.676
-0.12639	0.677
-0.12453	0.678
-0.12267	0.679
-0.12082	0.68
-0.11899	0.681
-0.11707	0.682
-0.11515	0.683
-0.11322	0.684
-0.1113	0.685
-0.10938	0.686
-0.10731	0.687
-0.10531	0.688
-0.1033	0.689
-0.10129	0.69
-0.099286	0.691
-0.097279	0.692
-0.095272	0.693
-0.093265	0.694
-0.091227	0.695
-0.089089	0.696
-0.086962	0.697
-0.084841	0.698
-0.082721	0.699
-0.080601	0.7
-0.07848	0.701
-0.076358	0.702
-0.074205	0.703
-0.072033	0.704
-0.06983	0.705
-0.067627	0.706
-0.065425	0.707
-0.063222	0.708
-0.061019	0.709
-0.058806	0.71
-0.056542	0.711
-0.054226	0.712
-0.05191	0.713
-0.049594	0.714
-0.047278	0.715
-0.044962	0.716
-0.042646	0.717
-0.040314	0.718
-0.037934	0.719
-0.035548	0.72
-0.033163	0.721
-0.030778	0.722
-0.028393	0.723
-0.026007	0.724
-0.023622	0.725
-0.021209	0.726
-0.018762	0.727
-0.016315	0.728
-0.013868	0.729
-0.011421	0.73
-0.0089741	0.731
-0.0065273	0.732
-0.0039915	0.733
-0.0014659	0.734
0.0010864	0.735
0.0036387	0.736
0.006191	0.737
0.0087432	0.738
0.011296	0.739
0.013848	0.74
0.0164	0.741
0.018953	0.742
0.021505	0.743
0.024148	0.744
0.026792	0.745
0.029458	0.746
0.032155	0.747
0.034853	0.748
0.037551	0.749
0.040248	0.75
0.042946	0.751
0.045643	0.752
0.048341	0.753
0.051038	0.754
0.05372	0.755
0.056428	0.756
0.059189	0.757
0.061956	0.758
0.064722	0.759
0.067489	0.76
0.070255	0.761
0.073021	0.762
0.075788	0.763
0.078554	0.764
0.081321	0.765
0.084153	0.766
0.087011	0.767
0.089868	0.768
0.092725	0.769
0.095582	0.77
0.098478	0.771
0.10139	0.772
0.1043	0.773
0.10721	0.774
0.11012	0.775
0.11311	0.776
0.1161	0.777
0.11909	0.778
0.12208	0.779
0.12508	0.78
0.12807	0.781
0.13106	0.782
0.13405	0.783
0.13704	0.784
0.14006	0.785
0.14306	0.786
0.14611	0.787
0.14915	0.788
0.1522	0.789
0.15524	0.79
0.15829	0.791
0.16133	0.792
0.16438	0.793
0.16742	0.794
0.17049	0.795
0.17358	0.796
0.17667	0.797
0.17976	0.798
0.18294	0.799
0.18615	0.8
0.18936	0.801
0.19256	0.802
0.19577	0.803
0.19898	0.804
0.20206	0.805
0.20532	0.806
0.20859	0.807
0.21186	0.808
0.21504	0.809
0.21839	0.81
0.22173	0.811
0.22508	0.812
0.22843	0.813
0.23178	0.814
0.23508	0.815
0.23845	0.816
0.24208	0.817
0.24542	0.818
0.24875	0.819
0.25209	0.82
0.25543	0.821
0.25877	0.822
0.2621	0.823
0.26544	0.824
0.26886	0.825
0.27228	0.826
0.27571	0.827
0.27913	0.828
0.28256	0.829
0.28599	0.83
0.28948	0.831
0.29297	0.832
0.29645	0.833
0.29995	0.834
0.30356	0.835
0.30717	0.836
0.31078	0.837
0.31439	0.838
0.318	0.839
0.32161	0.84
0.32522	0.841
0.32883	0.842
0.33243	0.843
0.33604	0.844
0.33966	0.845
0.34327	0.846
0.34689	0.847
0.3505	0.848
0.35411	0.849
0.35772	0.85
0.36134	0.851
0.36495	0.852
0.36856	0.853
0.37219	0.854
0.37584	0.855
0.3795	0.856
0.38317	0.857
0.38689	0.858
0.39061	0.859
0.39433	0.86
0.39804	0.861
0.40176	0.862
0.40548	0.863
0.40928	0.864
0.4131	0.865
0.41692	0.866
0.42073	0.867
0.42455	0.868
0.42835	0.869
0.43215	0.87
0.43598	0.871
0.43988	0.872
0.44378	0.873
0.44768	0.874
0.45158	0.875
0.45548	0.876
0.45935	0.877
0.46322	0.878
0.46716	0.879
0.47111	0.88
0.47507	0.881
0.47902	0.882
0.48297	0.883
0.48693	0.884
0.49088	0.885
0.49484	0.886
0.49884	0.887
0.50284	0.888
0.50685	0.889
0.51085	0.89
0.51486	0.891
0.51886	0.892
0.52287	0.893
0.52706	0.894
0.53106	0.895
0.53506	0.896
0.53906	0.897
0.54306	0.898
nan	0.899
0.55106	0.9
0.55506	0.901
0.5591	0.902
0.56316	0.903
0.56722	0.904
0.57127	0.905
0.57533	0.906
0.57939	0.907
0.58351	0.908
0.58769	0.909
0.59182	0.91
0.59619	0.911
0.60053	0.912
0.60481	0.913
0.60909	0.914
0.61338	0.915
0.61785	0.916
0.62231	0.917
0.62644	0.918
0.63048	0.919
0.63452	0.92
0.63828	0.921
0.64249	0.922
0.64727	0.923
0.65189	0.924
0.65627	0.925
0.66048	0.926
0.66479	0.927
0.66911	0.928
0.67342	0.929
0.67774	0.93
0.68205	0.931
0.68636	0.932
0.69067	0.933
0.69495	0.934
0.69924	0.935
0.70364	0.936
0.70804	0.937
0.71244	0.938
0.71684	0.939
0.72124	0.94
0.72564	0.941
0.73004	0.942
0.73444	0.943
0.73885	0.944
0.74331	0.945
0.74792	0.946
0.75253	0.947
0.75715	0.948
0.76176	0.949
0.76637	0.95
0.77099	0.951
0.7756	0.952
0.78021	0.953
0.78483	0.954
0.78915	0.955
0.79377	0.956
0.79838	0.957
0.80299	0.958
0.8076	0.959
0.81221	0.96
0.81683	0.961
0.82142	0.962
0.82601	0.963
0.8306	0.964
0.83519	0.965
0.83981	0.966
0.84446	0.967
0.84901	0.968
0.85356	0.969
0.8581	0.97
0.86265	0.971
0.86717	0.972
0.8717	0.973
0.87628	0.974
0.88087	0.975
0.88549	0.976
0.89013	0.977
0.89491	0.978
0.89975	0.979
0.90459	0.98
0.90942	0.981
0.91425	0.982
0.91904	0.983
0.9238	0.984
0.9285	0.985
0.9332	0.986
0.93788	0.987
0.94254	0.988
0.9472	0.989
0.95186	0.99
0.95649	0.991
0.96129	0.992
0.96616	0.993
0.97102	0.994
0.97589	0.995
0.98066	0.996
0.98534	0.997
0.99002	0.998
0.9947	0.999
1.0001	1



==> results/lid_driven_cavity/disttrimesh/re1_r275_k5_16_u2.txt <==
Points:0	b
0	-7.3e-05
0.001	0.0015885
0.002	0.003813
0.003	0.0060375
0.004	0.008262
0.005	0.010486
0.006	0.012618
0.007	0.014703
0.008	0.016787
0.009	0.018872
0.01	0.020957
0.011	0.023052
0.012	0.025192
0.013	0.027334
0.014	0.029476
0.015	0.031618
0.016	0.03376
0.017	0.03573
0.018	0.037699
0.019	0.039669
0.02	0.041638
0.021	0.04369
0.022	0.045833
0.023	0.048014
0.024	0.050205
0.025	0.052397
0.026	0.054588
0.027	0.056712
0.028	0.058697
0.029	0.060682
0.03	0.062666
0.031	0.064674
0.032	0.066718
0.033	0.068621
0.034	0.070558
0.035	0.072488
0.036	0.074419
0.037	0.07635
0.038	0.078281
0.039	0.080212
0.04	0.082113
0.041	0.084012
0.042	0.085844
0.043	0.087673
0.044	0.089501
0.045	0.091329
0.046	0.093157
0.047	0.095042
0.048	0.096938
0.049	0.098833
0.05	0.10068
0.051	0.10252
0.052	0.10436
0.053	0.10621
0.054	0.10795
0.055	0.10966
0.056	0.11137
0.057	0.11312
0.058	0.11483
0.059	0.11655
0.06	0.11827
0.061	0.11995
0.062	0.12163
0.063	0.12331
0.064	0.12497
0.065	0.12659
0.066	0.12821
0.067	0.12983
0.068	0.13148
0.069	0.13312
0.07	0.13476
0.071	0.13635
0.072	0.13793
0.073	0.13951
0.074	0.14112
0.075	0.14267
0.076	0.14422
0.077	0.14578
0.078	0.14733
0.079	0.14888
0.08	0.15041
0.081	0.15186
0.082	0.15331
0.083	0.15476
0.084	0.15622
0.085	0.15767
0.086	0.15913
0.087	0.16057
0.088	0.16197
0.089	0.16337
0.09	0.16477
0.091	0.16615
0.092	0.16752
0.093	0.1689
0.094	0.17022
0.095	0.17153
0.096	0.17284
0.097	0.17415
0.098	0.17546
0.099	0.17679
0.1	0.1781
0.101	0.17935
0.102	0.18059
0.103	0.18184
0.104	0.18308
0.105	0.18432
0.106	0.18556
0.107	0.18674
0.108	0.18789
0.109	0.18904
0.11	0.19019
0.111	0.19134
0.112	0.19252
0.113	0.19362
0.114	0.19472
0.115	0.19582
0.116	0.19672
0.117	0.19791
0.118	0.1991
0.119	0.20013
0.12	0.20119
0.121	0.20224
0.122	0.2033
0.123	0.2043
0.124	0.20531
0.125	0.20632
0.126	0.20733
0.127	0.20832
0.128	0.20923
0.129	0.21012
0.13	0.21102
0.131	0.21192
0.132	0.21285
0.133	0.21373
0.134	0.2146
0.135	0.21547
0.136	0.21634
0.137	0.21721
0.138	0.21804
0.139	0.21888
0.14	0.21971
0.141	0.22051
0.142	0.22132
0.143	0.2221
0.144	0.22282
0.145	0.22354
0.146	0.22424
0.147	0.225
0.148	0.22571
0.149	0.2264
0.15	0.22708
0.151	0.22776
0.152	0.22843
0.153	0.22905
0.154	0.22967
0.155	0.2303
0.156	0.23093
0.157	0.23153
0.158	0.23211
0.159	0.23269
0.16	0.23327
0.161	0.23385
0.162	0.23438
0.163	0.23491
0.164	0.23545
0.165	0.23598
0.166	0.23652
0.167	0.237
0.168	0.23747
0.169	0.23794
0.17	0.23841
0.171	0.23881
0.172	0.23921
0.173	0.2396
0.174	0.23999
0.175	0.24039
0.176	0.24078
0.177	0.24118
0.178	0.24155
0.179	0.24191
0.18	0.24228
0.181	0.24265
0.182	0.24294
0.183	0.24322
0.184	0.2435
0.185	0.24379
0.186	0.24407
0.187	0.24435
0.188	0.24464
0.189	0.24492
0.19	0.24519
0.191	0.24544
0.192	0.24568
0.193	0.24584
0.194	0.246
0.195	0.24617
0.196	0.24633
0.197	0.24649
0.198	0.24665
0.199	0.24682
0.2	0.24698
0.201	0.24714
0.202	0.24731
0.203	0.24742
0.204	0.24747
0.205	0.24752
0.206	0.24757
0.207	0.24762
0.208	0.24767
0.209	0.24772
0.21	0.24777
0.211	0.24781
0.212	0.24786
0.213	0.24791
0.214	0.24796
0.215	0.24796
0.216	0.24793
0.217	0.24786
0.218	0.24779
0.219	0.24772
0.22	0.24765
0.221	0.24758
0.222	0.24752
0.223	0.24745
0.224	0.24738
0.225	0.24731
0.226	0.24724
0.227	0.24712
0.228	0.24701
0.229	0.24686
0.23	0.24668
0.231	0.24651
0.232	0.24633
0.233	0.24616
0.234	0.24598
0.235	0.24581
0.236	0.24563
0.237	0.24546
0.238	0.24528
0.239	0.24505
0.24	0.24481
0.241	0.24457
0.242	0.2443
0.243	0.24405
0.244	0.24379
0.245	0.24353
0.246	0.24328
0.247	0.24302
0.248	0.24271
0.249	0.24239
0.25	0.24207
0.251	0.24175
0.252	0.24144
0.253	0.2411
0.254	0.24077
0.255	0.24043
0.256	0.24004
0.257	0.23964
0.258	0.23924
0.259	0.23885
0.26	0.23845
0.261	0.23805
0.262	0.23765
0.263	0.23727
0.264	0.23683
0.265	0.23638
0.266	0.23594
0.267	0.2355
0.268	0.23505
0.269	0.23461
0.27	0.23417
0.271	0.23372
0.272	0.23322
0.273	0.23272
0.274	0.23222
0.275	0.23172
0.276	0.23122
0.277	0.23072
0.278	0.23022
0.279	0.22971
0.28	0.22915
0.281	0.22859
0.282	0.22803
0.283	0.22747
0.284	0.22691
0.285	0.22635
0.286	0.22579
0.287	0.22523
0.288	0.22462
0.289	0.224
0.29	0.22339
0.291	0.22277
0.292	0.22216
0.293	0.22155
0.294	0.22093
0.295	0.22031
0.296	0.21964
0.297	0.21897
0.298	0.21831
0.299	0.21765
0.3	0.21698
0.301	0.21632
0.302	0.21565
0.303	0.21498
0.304	0.21427
0.305	0.21356
0.306	0.21285
0.307	0.21213
0.308	0.21142
0.309	0.21071
0.31	0.21
0.311	0.20928
0.312	0.20851
0.313	0.20773
0.314	0.20696
0.315	0.20619
0.316	0.20541
0.317	0.20464
0.318	0.20387
0.319	0.2031
0.32	0.20232
0.321	0.20155
0.322	0.20074
0.323	0.19991
0.324	0.19908
0.325	0.19826
0.326	0.19743
0.327	0.1966
0.328	0.19578
0.329	0.19495
0.33	0.19412
0.331	0.1933
0.332	0.19247
0.333	0.19159
0.334	0.19071
0.335	0.18983
0.336	0.18894
0.337	0.18809
0.338	0.18723
0.339	0.18631
0.34	0.18542
0.341	0.18453
0.342	0.18365
0.343	0.18271
0.344	0.18179
0.345	0.18088
0.346	0.17997
0.347	0.17902
0.348	0.17808
0.349	0.17714
0.35	0.17621
0.351	0.17528
0.352	0.17432
0.353	0.17335
0.354	0.17239
0.355	0.17143
0.356	0.17046
0.357	0.1695
0.358	0.16854
0.359	0.16757
0.36	0.16659
0.361	0.16557
0.362	0.16455
0.363	0.16354
0.364	0.16252
0.365	0.1615
0.366	0.16048
0.367	0.15947
0.368	0.15845
0.369	0.15743
0.37	0.1564
0.371	0.15537
0.372	0.15431
0.373	0.15326
0.374	0.1522
0.375	0.15114
0.376	0.15009
0.377	0.14903
0.378	0.14797
0.379	0.14691
0.38	0.14585
0.381	0.14478
0.382	0.14371
0.383	0.14263
0.384	0.14155
0.385	0.14046
0.386	0.13937
0.387	0.13828
0.388	0.1372
0.389	0.1361
0.39	0.13501
0.391	0.13392
0.392	0.13283
0.393	0.13173
0.394	0.13065
0.395	0.12955
0.396	0.12844
0.397	0.1273
0.398	0.12613
0.399	0.12496
0.4	0.12379
0.401	0.12262
0.402	0.12149
0.403	0.1203
0.404	0.11912
0.405	0.11794
0.406	0.11676
0.407	0.11558
0.408	0.11439
0.409	0.11323
0.41	0.11207
0.411	0.11092
0.412	0.10976
0.413	0.10859
0.414	0.10742
0.415	0.10624
0.416	0.10507
0.417	0.10389
0.418	0.10272
0.419	0.10155
0.42	0.10037
0.421	0.099201
0.422	0.098024
0.423	0.096814
0.424	0.095599
0.425	0.094385
0.426	0.09317
0.427	0.091955
0.428	0.09074
0.429	0.089525
0.43	0.088311
0.431	0.087096
0.432	0.085881
0.433	0.084664
0.434	0.083415
0.435	0.082165
0.436	0.080916
0.437	0.079678
0.438	0.078448
0.439	0.077218
0.44	0.075988
0.441	0.074758
0.442	0.073528
0.443	0.072298
0.444	0.07106
0.445	0.069806
0.446	0.068553
0.447	0.067299
0.448	0.066045
0.449	0.064792
0.45	0.063538
0.451	0.062296
0.452	0.061057
0.453	0.059817
0.454	0.058578
0.455	0.057315
0.456	0.056041
0.457	0.054767
0.458	0.053493
0.459	0.052219
0.46	0.050945
0.461	0.049671
0.462	0.048396
0.463	0.047122
0.464	0.04585
0.465	0.04459
0.466	0.043321
0.467	0.042038
0.468	0.040755
0.469	0.039471
0.47	0.038187
0.471	0.036918
0.472	0.035656
0.473	0.034394
0.474	0.033132
0.475	0.03187
0.476	0.030579
0.477	0.029288
0.478	0.028008
0.479	0.026729
0.48	0.025449
0.481	0.024169
0.482	0.022889
0.483	0.0216
0.484	0.020297
0.485	0.018995
0.486	0.017697
0.487	0.016412
0.488	0.015127
0.489	0.013842
0.49	0.012558
0.491	0.011264
0.492	0.0099612
0.493	0.0086581
0.494	0.007355
0.495	0.0060519
0.496	0.0047614
0.497	0.0034846
0.498	0.0022079
0.499	0.00092271
0.5	-0.00037043
0.501	-0.0016636
0.502	-0.0029567
0.503	-0.0042499
0.504	-0.0055431
0.505	-0.0068362
0.506	-0.0081139
0.507	-0.0093872
0.508	-0.010681
0.509	-0.011972
0.51	-0.013265
0.511	-0.014582
0.512	-0.015876
0.513	-0.017152
0.514	-0.018435
0.515	-0.019721
0.516	-0.021007
0.517	-0.022294
0.518	-0.02357
0.519	-0.024844
0.52	-0.026118
0.521	-0.027416
0.522	-0.028721
0.523	-0.029987
0.524	-0.03126
0.525	-0.032534
0.526	-0.033826
0.527	-0.035119
0.528	-0.036411
0.529	-0.037703
0.53	-0.038995
0.531	-0.040288
0.532	-0.04158
0.533	-0.04287
0.534	-0.044113
0.535	-0.045376
0.536	-0.046639
0.537	-0.047903
0.538	-0.049166
0.539	-0.050429
0.54	-0.051693
0.541	-0.052956
0.542	-0.05422
0.543	-0.055486
0.544	-0.056752
0.545	-0.058017
0.546	-0.059283
0.547	-0.060549
0.548	-0.061815
0.549	-0.06308
0.55	-0.064347
0.551	-0.065589
0.552	-0.066827
0.553	-0.068064
0.554	-0.069301
0.555	-0.070538
0.556	-0.071775
0.557	-0.073012
0.558	-0.07425
0.559	-0.075486
0.56	-0.076721
0.561	-0.077955
0.562	-0.07919
0.563	-0.080425
0.564	-0.08166
0.565	-0.082895
0.566	-0.08413
0.567	-0.085375
0.568	-0.086607
0.569	-0.087815
0.57	-0.089023
0.571	-0.090231
0.572	-0.091439
0.573	-0.092647
0.574	-0.093855
0.575	-0.095063
0.576	-0.096262
0.577	-0.097457
0.578	-0.098652
0.579	-0.099847
0.58	-0.10104
0.581	-0.10224
0.582	-0.10345
0.583	-0.10464
0.584	-0.10581
0.585	-0.10697
0.586	-0.10814
0.587	-0.10931
0.588	-0.11048
0.589	-0.11165
0.59	-0.11283
0.591	-0.114
0.592	-0.11518
0.593	-0.11636
0.594	-0.11753
0.595	-0.11869
0.596	-0.11984
0.597	-0.12097
0.598	-0.1221
0.599	-0.12322
0.6	-0.12435
0.601	-0.12547
0.602	-0.1266
0.603	-0.12772
0.604	-0.12886
0.605	-0.12999
0.606	-0.13112
0.607	-0.13222
0.608	-0.13333
0.609	-0.13449
0.61	-0.13558
0.611	-0.13668
0.612	-0.13777
0.613	-0.13885
0.614	-0.13996
0.615	-0.14106
0.616	-0.14216
0.617	-0.14323
0.618	-0.1443
0.619	-0.14537
0.62	-0.14645
0.621	-0.14752
0.622	-0.14857
0.623	-0.14961
0.624	-0.15066
0.625	-0.15171
0.626	-0.15275
0.627	-0.15377
0.628	-0.1548
0.629	-0.15582
0.63	-0.15687
0.631	-0.15792
0.632	-0.15895
0.633	-0.15998
0.634	-0.16101
0.635	-0.16203
0.636	-0.16304
0.637	-0.16404
0.638	-0.16503
0.639	-0.16602
0.64	-0.16702
0.641	-0.16801
0.642	-0.16899
0.643	-0.16996
0.644	-0.17093
0.645	-0.17189
0.646	-0.17284
0.647	-0.17379
0.648	-0.17473
0.649	-0.17567
0.65	-0.17661
0.651	-0.17757
0.652	-0.17852
0.653	-0.17945
0.654	-0.18038
0.655	-0.18131
0.656	-0.18223
0.657	-0.18316
0.658	-0.18407
0.659	-0.18498
0.66	-0.1859
0.661	-0.1868
0.662	-0.18769
0.663	-0.18856
0.664	-0.18943
0.665	-0.1903
0.666	-0.19116
0.667	-0.19203
0.668	-0.19289
0.669	-0.19374
0.67	-0.19457
0.671	-0.19539
0.672	-0.19622
0.673	-0.19704
0.674	-0.19778
0.675	-0.1986
0.676	-0.19941
0.677	-0.20022
0.678	-0.20103
0.679	-0.20184
0.68	-0.20266
0.681	-0.20347
0.682	-0.20427
0.683	-0.20503
0.684	-0.20579
0.685	-0.20653
0.686	-0.20728
0.687	-0.20803
0.688	-0.20877
0.689	-0.20952
0.69	-0.21027
0.691	-0.21101
0.692	-0.21173
0.693	-0.21242
0.694	-0.2131
0.695	-0.21378
0.696	-0.21446
0.697	-0.21515
0.698	-0.21584
0.699	-0.21654
0.7	-0.21724
0.701	-0.21791
0.702	-0.21855
0.703	-0.21918
0.704	-0.21982
0.705	-0.22046
0.706	-0.22109
0.707	-0.22173
0.708	-0.22236
0.709	-0.22299
0.71	-0.22361
0.711	-0.22418
0.712	-0.22477
0.713	-0.22535
0.714	-0.22593
0.715	-0.22652
0.716	-0.2271
0.717	-0.22768
0.718	-0.22827
0.719	-0.22884
0.72	-0.22934
0.721	-0.22985
0.722	-0.23036
0.723	-0.23086
0.724	-0.23137
0.725	-0.23189
0.726	-0.23241
0.727	-0.23292
0.728	-0.23345
0.729	-0.23391
0.73	-0.23437
0.731	-0.23481
0.732	-0.23523
0.733	-0.23564
0.734	-0.23607
0.735	-0.23651
0.736	-0.23695
0.737	-0.23737
0.738	-0.2378
0.739	-0.23821
0.74	-0.23861
0.741	-0.23902
0.742	-0.2394
0.743	-0.23977
0.744	-0.24013
0.745	-0.24049
0.746	-0.24082
0.747	-0.24115
0.748	-0.24159
0.749	-0.24193
0.75	-0.2422
0.751	-0.24235
0.752	-0.24267
0.753	-0.24299
0.754	-0.2433
0.755	-0.24362
0.756	-0.24388
0.757	-0.24411
0.758	-0.24435
0.759	-0.24459
0.76	-0.24483
0.761	-0.24506
0.762	-0.24529
0.763	-0.24545
0.764	-0.24562
0.765	-0.24582
0.766	-0.24601
0.767	-0.24621
0.768	-0.2464
0.769	-0.24656
0.77	-0.2467
0.771	-0.24683
0.772	-0.24697
0.773	-0.24709
0.774	-0.24721
0.775	-0.24732
0.776	-0.2474
0.777	-0.24748
0.778	-0.24756
0.779	-0.24764
0.78	-0.24772
0.781	-0.24777
0.782	-0.24779
0.783	-0.2478
0.784	-0.24781
0.785	-0.24782
0.786	-0.24783
0.787	-0.24783
0.788	-0.24785
0.789	-0.24779
0.79	-0.24774
0.791	-0.24768
0.792	-0.24763
0.793	-0.24759
0.794	-0.2475
0.795	-0.24741
0.796	-0.24732
0.797	-0.24719
0.798	-0.24707
0.799	-0.24694
0.8	-0.24676
0.801	-0.24661
0.802	-0.24647
0.803	-0.24632
0.804	-0.24617
0.805	-0.246
0.806	-0.24581
0.807	-0.24563
0.808	-0.24544
0.809	-0.24526
0.81	-0.24503
0.811	-0.24476
0.812	-0.2445
0.813	-0.24423
0.814	-0.24396
0.815	-0.24367
0.816	-0.24334
0.817	-0.243
0.818	-0.24266
0.819	-0.24232
0.82	-0.24198
0.821	-0.24161
0.822	-0.2412
0.823	-0.2408
0.824	-0.2404
0.825	-0.24
0.826	-0.2396
0.827	-0.23919
0.828	-0.23875
0.829	-0.23828
0.83	-0.23782
0.831	-0.23736
0.832	-0.2369
0.833	-0.23643
0.834	-0.23599
0.835	-0.23551
0.836	-0.23497
0.837	-0.23443
0.838	-0.23388
0.839	-0.23334
0.84	-0.23279
0.841	-0.23225
0.842	-0.23169
0.843	-0.23105
0.844	-0.23042
0.845	-0.22979
0.846	-0.22916
0.847	-0.22858
0.848	-0.22795
0.849	-0.22733
0.85	-0.22663
0.851	-0.22587
0.852	-0.22512
0.853	-0.22437
0.854	-0.22362
0.855	-0.22286
0.856	-0.22211
0.857	-0.22136
0.858	-0.22059
0.859	-0.21977
0.86	-0.21895
0.861	-0.21813
0.862	-0.21731
0.863	-0.21649
0.864	-0.21567
0.865	-0.21485
0.866	-0.21393
0.867	-0.21305
0.868	-0.21217
0.869	-0.21129
0.87	-0.21042
0.871	-0.2095
0.872	-0.20857
0.873	-0.20762
0.874	-0.20667
0.875	-0.20571
0.876	-0.20466
0.877	-0.20363
0.878	-0.2026
0.879	-0.20157
0.88	-0.20054
0.881	-0.19945
0.882	-0.19836
0.883	-0.19728
0.884	-0.19619
0.885	-0.1951
0.886	-0.19401
0.887	-0.19292
0.888	-0.19183
0.889	-0.19076
0.89	-0.18957
0.891	-0.18834
0.892	-0.1871
0.893	-0.18587
0.894	-0.18463
0.895	-0.1834
0.896	-0.18216
0.897	-0.18092
0.898	-0.17969
0.899	-0.17842
0.9	-0.17715
0.901	-0.17588
0.902	-0.17462
0.903	-0.17335
0.904	-0.17208
0.905	-0.17072
0.906	-0.16936
0.907	-0.16801
0.908	-0.16659
0.909	-0.16516
0.91	-0.16373
0.911	-0.1623
0.912	-0.16087
0.913	-0.15947
0.914	-0.15807
0.915	-0.15667
0.916	-0.15527
0.917	-0.15386
0.918	-0.15241
0.919	-0.15087
0.92	-0.14933
0.921	-0.14779
0.922	-0.14626
0.923	-0.14472
0.924	-0.14318
0.925	-0.14164
0.926	-0.1401
0.927	-0.13856
0.928	-0.13703
0.929	-0.1354
0.93	-0.13375
0.931	-0.13209
0.932	-0.13044
0.933	-0.12879
0.934	-0.12713
0.935	-0.12548
0.936	-0.12382
0.937	-0.12219
0.938	-0.12057
0.939	-0.11892
0.94	-0.11718
0.941	-0.11545
0.942	-0.11371
0.943	-0.11197
0.944	-0.11024
0.945	-0.1085
0.946	-0.10676
0.947	-0.10502
0.948	-0.10329
0.949	-0.10156
0.95	-0.099706
0.951	-0.097873
0.952	-0.09604
0.953	-0.094206
0.954	-0.092374
0.955	-0.090541
0.956	-0.088708
0.957	-0.086875
0.958	-0.085042
0.959	-0.08314
0.96	-0.081224
0.961	-0.079361
0.962	-0.077497
0.963	-0.075607
0.964	-0.073646
0.965	-0.071686
0.966	-0.069741
0.967	-0.067793
0.968	-0.065845
0.969	-0.063897
0.97	-0.061949
0.971	-0.059977
0.972	-0.057979
0.973	-0.055958
0.974	-0.053962
0.975	-0.051966
0.976	-0.04997
0.977	-0.047974
0.978	-0.04595
0.979	-0.043912
0.98	-0.041875
0.981	-0.039838
0.982	-0.037814
0.983	-0.035824
0.984	-0.033763
0.985	-0.031701
0.986	-0.029613
0.987	-0.027523
0.988	-0.025433
0.989	-0.023329
0.99	-0.021198
0.991	-0.019074
0.992	-0.016989
0.993	-0.014904
0.994	-0.012818
0.995	-0.010687
0.996	-0.0085335
0.997	-0.0063799
0.998	-0.0042262
0.999	-0.0020726
1	-1.4e-05



==> results/lid_driven_cavity/squaremesh/re1_r125_k1_128_u1.txt <==
a	Points:1
0	0
-2.4834e-05	0.001
-4.9667e-05	0.002
-7.4501e-05	0.003
-9.9214e-05	0.004
-0.00012277	0.005
-0.00014632	0.006
-0.00016987	0.007
-0.00019328	0.008
-0.00021606	0.009
-0.00023884	0.01
-0.00026162	0.011
-0.00028419	0.012
-0.0003062	0.013
-0.00032822	0.014
-0.00035024	0.015
-0.00037206	0.016
-0.00039357	0.017
-0.00041508	0.018
-0.00043658	0.019
-0.00045808	0.02
-0.00047958	0.021
-0.00050108	0.022
-0.00052258	0.023
-0.00054394	0.024
-0.00056519	0.025
-0.00058644	0.026
-0.00060769	0.027
-0.00062911	0.028
-0.00065061	0.029
-0.00067212	0.03
-0.00069362	0.031
-0.00071532	0.032
-0.00073708	0.033
-0.00075884	0.034
-0.00078061	0.035
-0.00080258	0.036
-0.0008246	0.037
-0.00084662	0.038
-0.00086863	0.039
-0.00089089	0.04
-0.00091315	0.041
-0.00093542	0.042
-0.00095771	0.043
-0.00098076	0.044
-0.0010038	0.045
-0.0010268	0.046
-0.0010499	0.047
-0.0010735	0.048
-0.0010971	0.049
-0.0011206	0.05
-0.0011443	0.051
-0.0011683	0.052
-0.0011924	0.053
-0.0012164	0.054
-0.0012408	0.055
-0.0012659	0.056
-0.001291	0.057
-0.0013161	0.058
-0.0013414	0.059
-0.001367	0.06
-0.0013926	0.061
-0.0014182	0.062
-0.0014443	0.063
-0.0014709	0.064
-0.0014976	0.065
-0.0015242	0.066
-0.0015513	0.067
-0.0015787	0.068
-0.0016061	0.069
-0.0016335	0.07
-0.0016617	0.071
-0.0016904	0.072
-0.0017191	0.073
-0.0017477	0.074
-0.001777	0.075
-0.0018064	0.076
-0.0018359	0.077
-0.0018653	0.078
-0.0018957	0.079
-0.0019261	0.08
-0.0019566	0.081
-0.0019871	0.082
-0.0020188	0.083
-0.0020505	0.084
-0.0020822	0.085
-0.002114	0.086
-0.0021471	0.087
-0.0021801	0.088
-0.0022131	0.089
-0.0022464	0.09
-0.0022807	0.091
-0.002315	0.092
-0.0023493	0.093
-0.0023838	0.094
-0.0024192	0.095
-0.0024545	0.096
-0.0024898	0.097
-0.0025258	0.098
-0.0025629	0.099
-0.0026	0.1
-0.0026371	0.101
-0.0026738	0.102
-0.0027122	0.103
-0.0027506	0.104
-0.002789	0.105
-0.0028282	0.106
-0.0028681	0.107
-0.0029081	0.108
-0.002948	0.109
-0.0029889	0.11
-0.0030304	0.111
-0.0030719	0.112
-0.0031133	0.113
-0.0031559	0.114
-0.0031989	0.115
-0.0032419	0.116
-0.0032849	0.117
-0.0033294	0.118
-0.0033742	0.119
-0.003419	0.12
-0.0034638	0.121
-0.00351	0.122
-0.0035563	0.123
-0.0036027	0.124
-0.003649	0.125
-0.0036974	0.126
-0.0037458	0.127
-0.0037942	0.128
-0.0038427	0.129
-0.0038929	0.13
-0.0039431	0.131
-0.0039933	0.132
-0.0040438	0.133
-0.004096	0.134
-0.0041482	0.135
-0.0042005	0.136
-0.0042533	0.137
-0.0043075	0.138
-0.0043618	0.139
-0.0044161	0.14
-0.0044711	0.141
-0.0045274	0.142
-0.0045838	0.143
-0.0046401	0.144
-0.0046975	0.145
-0.0047561	0.146
-0.0048147	0.147
-0.0048733	0.148
-0.0049331	0.149
-0.0049938	0.15
-0.0050545	0.151
-0.0051151	0.152
-0.0051775	0.153
-0.0052407	0.154
-0.005304	0.155
-0.0053672	0.156
-0.0054312	0.157
-0.0054967	0.158
-0.0055622	0.159
-0.0056278	0.16
-0.0056955	0.161
-0.0057636	0.162
-0.0058317	0.163
-0.0058998	0.164
-0.0059703	0.165
-0.0060409	0.166
-0.0061115	0.167
-0.0061823	0.168
-0.0062555	0.169
-0.0063287	0.17
-0.0064019	0.171
-0.0064755	0.172
-0.0065513	0.173
-0.006627	0.174
-0.0067028	0.175
-0.0067793	0.176
-0.0068581	0.177
-0.0069369	0.178
-0.0070158	0.179
-0.0070955	0.18
-0.0071771	0.181
-0.0072588	0.182
-0.0073405	0.183
-0.0074234	0.184
-0.0075081	0.185
-0.0075929	0.186
-0.0076776	0.187
-0.0077639	0.188
-0.0078517	0.189
-0.0079395	0.19
-0.0080273	0.191
-0.008117	0.192
-0.0082079	0.193
-0.0082988	0.194
-0.0083896	0.195
-0.0084826	0.196
-0.0085766	0.197
-0.0086705	0.198
-0.0087644	0.199
-0.0088612	0.2
-0.0089587	0.201
-0.0090563	0.202
-0.0091538	0.203
-0.0092543	0.204
-0.0093551	0.205
-0.009456	0.206
-0.0095569	0.207
-0.0096612	0.208
-0.0097656	0.209
-0.00987	0.21
-0.0099747	0.211
-0.010083	0.212
-0.010191	0.213
-0.010299	0.214
-0.010407	0.215
-0.010519	0.216
-0.010631	0.217
-0.010743	0.218
-0.010856	0.219
-0.010971	0.22
-0.011087	0.221
-0.011202	0.222
-0.011319	0.223
-0.011438	0.224
-0.011558	0.225
-0.011677	0.226
-0.011798	0.227
-0.011921	0.228
-0.012045	0.229
-0.012168	0.23
-0.012294	0.231
-0.012421	0.232
-0.012549	0.233
-0.012676	0.234
-0.012806	0.235
-0.012938	0.236
-0.013069	0.237
-0.013201	0.238
-0.013336	0.239
-0.013472	0.24
-0.013608	0.241
-0.013743	0.242
-0.013883	0.243
-0.014023	0.244
-0.014164	0.245
-0.014304	0.246
-0.014448	0.247
-0.014592	0.248
-0.014737	0.249
-0.014881	0.25
-0.01503	0.251
-0.01518	0.252
-0.015329	0.253
-0.015478	0.254
-0.015632	0.255
-0.015786	0.256
-0.015939	0.257
-0.016094	0.258
-0.016252	0.259
-0.016411	0.26
-0.016569	0.261
-0.016729	0.262
-0.016892	0.263
-0.017055	0.264
-0.017218	0.265
-0.017383	0.266
-0.017551	0.267
-0.017719	0.268
-0.017888	0.269
-0.018058	0.27
-0.018231	0.271
-0.018404	0.272
-0.018576	0.273
-0.018752	0.274
-0.01893	0.275
-0.019108	0.276
-0.019286	0.277
-0.019467	0.278
-0.01965	0.279
-0.019833	0.28
-0.020016	0.281
-0.020203	0.282
-0.020391	0.283
-0.020579	0.284
-0.020768	0.285
-0.02096	0.286
-0.021153	0.287
-0.021347	0.288
-0.02154	0.289
-0.021738	0.29
-0.021937	0.291
-0.022136	0.292
-0.022334	0.293
-0.022538	0.294
-0.022742	0.295
-0.022946	0.296
-0.02315	0.297
-0.02336	0.298
-0.023569	0.299
-0.023778	0.3
-0.023989	0.301
-0.024204	0.302
-0.024419	0.303
-0.024633	0.304
-0.02485	0.305
-0.02507	0.306
-0.02529	0.307
-0.02551	0.308
-0.025733	0.309
-0.025958	0.31
-0.026184	0.311
-0.02641	0.312
-0.026639	0.313
-0.02687	0.314
-0.027102	0.315
-0.027333	0.316
-0.027568	0.317
-0.027804	0.318
-0.028041	0.319
-0.028278	0.32
-0.028519	0.321
-0.028761	0.322
-0.029004	0.323
-0.029246	0.324
-0.029493	0.325
-0.029741	0.326
-0.029989	0.327
-0.030237	0.328
-0.03049	0.329
-0.030744	0.33
-0.030997	0.331
-0.031251	0.332
-0.03151	0.333
-0.03177	0.334
-0.032029	0.335
-0.032287	0.336
-0.032552	0.337
-0.032817	0.338
-0.033082	0.339
-0.033348	0.34
-0.033619	0.341
-0.033889	0.342
-0.03416	0.343
-0.034432	0.344
-0.034708	0.345
-0.034984	0.346
-0.03526	0.347
-0.035538	0.348
-0.035819	0.349
-0.036101	0.35
-0.036383	0.351
-0.036666	0.352
-0.036953	0.353
-0.03724	0.354
-0.037526	0.355
-0.037816	0.356
-0.038109	0.357
-0.038402	0.358
-0.038694	0.359
-0.03899	0.36
-0.039288	0.361
-0.039586	0.362
-0.039883	0.363
-0.040185	0.364
-0.040487	0.365
-0.04079	0.366
-0.041093	0.367
-0.0414	0.368
-0.041709	0.369
-0.042017	0.37
-0.042325	0.371
-0.042638	0.372
-0.042951	0.373
-0.043264	0.374
-0.043577	0.375
-0.043895	0.376
-0.044213	0.377
-0.044532	0.378
-0.04485	0.379
-0.045173	0.38
-0.045497	0.381
-0.04582	0.382
-0.046143	0.383
-0.04647	0.384
-0.046798	0.385
-0.047125	0.386
-0.047454	0.387
-0.047787	0.388
-0.048119	0.389
-0.048451	0.39
-0.048785	0.391
-0.049122	0.392
-0.049458	0.393
-0.049794	0.394
-0.050133	0.395
-0.050473	0.396
-0.050814	0.397
-0.051155	0.398
-0.051498	0.399
-0.051842	0.4
-0.052187	0.401
-0.052531	0.402
-0.052878	0.403
-0.053227	0.404
-0.053575	0.405
-0.053923	0.406
-0.054274	0.407
-0.054626	0.408
-0.054978	0.409
-0.05533	0.41
-0.055685	0.411
-0.05604	0.412
-0.056395	0.413
-0.05675	0.414
-0.057108	0.415
-0.057465	0.416
-0.057823	0.417
-0.058181	0.418
-0.058542	0.419
-0.058903	0.42
-0.059264	0.421
-0.059625	0.422
-0.059988	0.423
-0.060351	0.424
-0.060714	0.425
-0.061078	0.426
-0.061443	0.427
-0.061808	0.428
-0.062174	0.429
-0.06254	0.43
-0.062907	0.431
-0.063274	0.432
-0.063641	0.433
-0.064009	0.434
-0.064377	0.435
-0.064746	0.436
-0.065115	0.437
-0.065484	0.438
-0.065854	0.439
-0.066223	0.44
-0.066593	0.441
-0.066963	0.442
-0.067333	0.443
-0.067703	0.444
-0.068073	0.445
-0.068444	0.446
-0.068815	0.447
-0.069185	0.448
-0.069556	0.449
-0.069926	0.45
-0.070297	0.451
-0.070667	0.452
-0.071038	0.453
-0.071408	0.454
-0.071778	0.455
-0.072148	0.456
-0.072518	0.457
-0.072887	0.458
-0.073256	0.459
-0.073625	0.46
-0.073994	0.461
-0.074361	0.462
-0.074729	0.463
-0.075097	0.464
-0.075464	0.465
-0.07583	0.466
-0.076195	0.467
-0.076561	0.468
-0.076926	0.469
-0.077289	0.47
-0.077653	0.471
-0.078017	0.472
-0.078379	0.473
-0.078739	0.474
-0.0791	0.475
-0.07946	0.476
-0.079819	0.477
-0.080176	0.478
-0.080533	0.479
-0.08089	0.48
-0.081245	0.481
-0.081598	0.482
-0.081951	0.483
-0.082305	0.484
-0.082655	0.485
-0.083004	0.486
-0.083352	0.487
-0.083701	0.488
-0.084046	0.489
-0.08439	0.49
-0.084734	0.491
-0.085077	0.492
-0.085417	0.493
-0.085755	0.494
-0.086093	0.495
-0.086431	0.496
-0.086764	0.497
-0.087096	0.498
-0.087429	0.499
-0.087761	0.5
-0.088087	0.501
-0.088412	0.502
-0.088738	0.503
-0.089063	0.504
-0.089381	0.505
-0.089699	0.506
-0.090018	0.507
-0.090334	0.508
-0.090645	0.509
-0.090955	0.51
-0.091266	0.511
-0.091574	0.512
-0.091876	0.513
-0.092179	0.514
-0.092481	0.515
-0.09278	0.516
-0.093073	0.517
-0.093367	0.518
-0.09366	0.519
-0.093949	0.52
-0.094233	0.521
-0.094516	0.522
-0.0948	0.523
-0.095079	0.524
-0.095352	0.525
-0.095626	0.526
-0.0959	0.527
-0.096167	0.528
-0.09643	0.529
-0.096693	0.53
-0.096956	0.531
-0.097211	0.532
-0.097463	0.533
-0.097715	0.534
-0.097968	0.535
-0.09821	0.536
-0.09845	0.537
-0.098691	0.538
-0.098931	0.539
-0.09916	0.54
-0.099388	0.541
-0.099616	0.542
-0.099844	0.543
-0.10006	0.544
-0.10027	0.545
-0.10049	0.546
-0.1007	0.547
-0.10091	0.548
-0.10111	0.549
-0.10131	0.55
-0.10151	0.551
-0.1017	0.552
-0.10189	0.553
-0.10207	0.554
-0.10226	0.555
-0.10243	0.556
-0.10261	0.557
-0.10278	0.558
-0.10295	0.559
-0.10311	0.56
-0.10327	0.561
-0.10343	0.562
-0.10358	0.563
-0.10372	0.564
-0.10387	0.565
-0.10401	0.566
-0.10415	0.567
-0.10428	0.568
-0.10441	0.569
-0.10454	0.57
-0.10466	0.571
-0.10477	0.572
-0.10488	0.573
-0.105	0.574
-0.1051	0.575
-0.10519	0.576
-0.10529	0.577
-0.10539	0.578
-0.10547	0.579
-0.10555	0.58
-0.10563	0.581
-0.10571	0.582
-0.10578	0.583
-0.10584	0.584
-0.10591	0.585
-0.10597	0.586
-0.10602	0.587
-0.10606	0.588
-0.10611	0.589
-0.10616	0.59
-0.10619	0.591
-0.10622	0.592
-0.10625	0.593
-0.10627	0.594
-0.10629	0.595
-0.1063	0.596
-0.10631	0.597
-0.10632	0.598
-0.10632	0.599
-0.10631	0.6
-0.10631	0.601
-0.1063	0.602
-0.10628	0.603
-0.10625	0.604
-0.10623	0.605
-0.1062	0.606
-0.10616	0.607
-0.10613	0.608
-0.10609	0.609
-0.10604	0.61
-0.10598	0.611
-0.10593	0.612
-0.10587	0.613
-0.1058	0.614
-0.10573	0.615
-0.10566	0.616
-0.10558	0.617
-0.1055	0.618
-0.10541	0.619
-0.10532	0.62
-0.10523	0.621
-0.10512	0.622
-0.10501	0.623
-0.10491	0.624
-0.1048	0.625
-0.10468	0.626
-0.10455	0.627
-0.10443	0.628
-0.10431	0.629
-0.10417	0.63
-0.10403	0.631
-0.10389	0.632
-0.10374	0.633
-0.10359	0.634
-0.10343	0.635
-0.10328	0.636
-0.10312	0.637
-0.10295	0.638
-0.10278	0.639
-0.10261	0.64
-0.10243	0.641
-0.10224	0.642
-0.10206	0.643
-0.10187	0.644
-0.10168	0.645
-0.10148	0.646
-0.10127	0.647
-0.10107	0.648
-0.10087	0.649
-0.10065	0.65
-0.10044	0.651
-0.10022	0.652
-0.099997	0.653
-0.099768	0.654
-0.09954	0.655
-0.099311	0.656
-0.099073	0.657
-0.098831	0.658
-0.098589	0.659
-0.098348	0.66
-0.098096	0.661
-0.097842	0.662
-0.097588	0.663
-0.097334	0.664
-0.097069	0.665
-0.096803	0.666
-0.096537	0.667
-0.096271	0.668
-0.095994	0.669
-0.095717	0.67
-0.09544	0.671
-0.095162	0.672
-0.094875	0.673
-0.094588	0.674
-0.0943	0.675
-0.094011	0.676
-0.093714	0.677
-0.093417	0.678
-0.09312	0.679
-0.092821	0.68
-0.092515	0.681
-0.092209	0.682
-0.091903	0.683
-0.091593	0.684
-0.091279	0.685
-0.090965	0.686
-0.090651	0.687
-0.090333	0.688
-0.090012	0.689
-0.08969	0.69
-0.089369	0.691
-0.089043	0.692
-0.088714	0.693
-0.088385	0.694
-0.088057	0.695
-0.087725	0.696
-0.08739	0.697
-0.087056	0.698
-0.086721	0.699
-0.086382	0.7
-0.086042	0.701
-0.085702	0.702
-0.085363	0.703
-0.085018	0.704
-0.084673	0.705
-0.084329	0.706
-0.083984	0.707
-0.083635	0.708
-0.083287	0.709
-0.082938	0.71
-0.082589	0.711
-0.082237	0.712
-0.081885	0.713
-0.081532	0.714
-0.08118	0.715
-0.080825	0.716
-0.080469	0.717
-0.080114	0.718
-0.079759	0.719
-0.079401	0.72
-0.079044	0.721
-0.078686	0.722
-0.078328	0.723
-0.077969	0.724
-0.07761	0.725
-0.077251	0.726
-0.076891	0.727
-0.076531	0.728
-0.07617	0.729
-0.07581	0.73
-0.075449	0.731
-0.075087	0.732
-0.074725	0.733
-0.074364	0.734
-0.074002	0.735
-0.073639	0.736
-0.073277	0.737
-0.072915	0.738
-0.072552	0.739
-0.07219	0.74
-0.071828	0.741
-0.071465	0.742
-0.071102	0.743
-0.070739	0.744
-0.070376	0.745
-0.070013	0.746
-0.06965	0.747
-0.069288	0.748
-0.068925	0.749
-0.068562	0.75
-0.068199	0.751
-0.067836	0.752
-0.067473	0.753
-0.06711	0.754
-0.066747	0.755
-0.066384	0.756
-0.066022	0.757
-0.065659	0.758
-0.065296	0.759
-0.064933	0.76
-0.06457	0.761
-0.064207	0.762
-0.063844	0.763
-0.063481	0.764
-0.063118	0.765
-0.062755	0.766
-0.062391	0.767
-0.062028	0.768
-0.061665	0.769
-0.061301	0.77
-0.060938	0.771
-0.060574	0.772
-0.06021	0.773
-0.059846	0.774
-0.059482	0.775
-0.059118	0.776
-0.058753	0.777
-0.058389	0.778
-0.058023	0.779
-0.057658	0.78
-0.057293	0.781
-0.056927	0.782
-0.05656	0.783
-0.056193	0.784
-0.055826	0.785
-0.055457	0.786
-0.055088	0.787
-0.054719	0.788
-0.05435	0.789
-0.053978	0.79
-0.053606	0.791
-0.053234	0.792
-0.052861	0.793
-0.052485	0.794
-0.052108	0.795
-0.051732	0.796
-0.051354	0.797
-0.050971	0.798
-0.050589	0.799
-0.050206	0.8
-0.049822	0.801
-0.049431	0.802
-0.049041	0.803
-0.048651	0.804
-0.048257	0.805
-0.047857	0.806
-0.047456	0.807
-0.047056	0.808
-0.04665	0.809
-0.046237	0.81
-0.045823	0.811
-0.04541	0.812
-0.044988	0.813
-0.044559	0.814
-0.04413	0.815
-0.0437	0.816
-0.043259	0.817
-0.04281	0.818
-0.04236	0.819
-0.041911	0.82
-0.041445	0.821
-0.040972	0.822
-0.040499	0.823
-0.040026	0.824
-0.03953	0.825
-0.039027	0.826
-0.038525	0.827
-0.038023	0.828
-0.03749	0.829
-0.036952	0.83
-0.036415	0.831
-0.035878	0.832
-0.0353	0.833
-0.034722	0.834
-0.034144	0.835
-0.033562	0.836
-0.032935	0.837
-0.032308	0.838
-0.031681	0.839
-0.031045	0.84
-0.030362	0.841
-0.029678	0.842
-0.028995	0.843
-0.028295	0.844
-0.027546	0.845
-0.026797	0.846
-0.026047	0.847
-0.025272	0.848
-0.024448	0.849
-0.023624	0.85
-0.022799	0.851
-0.021938	0.852
-0.021027	0.853
-0.020117	0.854
-0.019206	0.855
-0.018244	0.856
-0.017235	0.857
-0.016227	0.858
-0.015219	0.859
-0.014142	0.86
-0.013023	0.861
-0.011904	0.862
-0.010785	0.863
-0.0095762	0.864
-0.008333	0.865
-0.0070899	0.866
-0.0058467	0.867
-0.0044912	0.868
-0.0031084	0.869
-0.0017257	0.87
-0.00034297	0.871
0.0011803	0.872
0.0027183	0.873
0.0042561	0.874
0.005794	0.875
0.0075029	0.876
0.0092128	0.877
0.010923	0.878
0.012651	0.879
0.01455	0.88
0.016449	0.881
0.018349	0.882
0.020285	0.883
0.022393	0.884
0.024501	0.885
0.026608	0.886
0.028781	0.887
0.031117	0.888
0.033453	0.889
0.03579	0.89
0.038218	0.891
0.040804	0.892
0.04339	0.893
0.045975	0.894
0.048687	0.895
0.051542	0.896
0.054397	0.897
0.057252	0.898
0.060269	0.899
0.063418	0.9
0.066567	0.901
0.069715	0.902
0.07307	0.903
0.076534	0.904
0.079997	0.905
0.083461	0.906
0.087177	0.907
0.09098	0.908
0.094782	0.909
0.098585	0.91
0.10269	0.911
0.10686	0.912
0.11102	0.913
0.11519	0.914
0.11971	0.915
0.12426	0.916
0.12881	0.917
0.13338	0.918
0.13834	0.919
0.1433	0.92
0.14826	0.921
0.15328	0.922
0.15868	0.923
0.16407	0.924
0.16947	0.925
0.17497	0.926
0.18083	0.927
0.18668	0.928
0.19254	0.929
0.19854	0.93
0.20488	0.931
0.21122	0.932
0.21756	0.933
0.22411	0.934
0.23096	0.935
0.2378	0.936
0.24465	0.937
0.25176	0.938
0.25914	0.939
0.26651	0.94
0.27389	0.941
0.28159	0.942
0.28952	0.943
0.29744	0.944
0.30537	0.945
0.31369	0.946
0.32219	0.947
0.33068	0.948
0.33918	0.949
0.34814	0.95
0.35723	0.951
0.36632	0.952
0.37541	0.953
0.38503	0.954
0.39473	0.955
0.40443	0.956
0.41413	0.957
0.42443	0.958
0.43475	0.959
0.44507	0.96
0.45544	0.961
0.4664	0.962
0.47736	0.963
0.48833	0.964
0.49939	0.965
0.51101	0.966
0.52262	0.967
0.53424	0.968
0.54602	0.969
0.5583	0.97
0.57057	0.971
0.58285	0.972
0.59536	0.973
0.6083	0.974
0.62125	0.975
0.6342	0.976
0.64744	0.977
0.66106	0.978
0.67467	0.979
0.68829	0.98
0.70227	0.981
0.71656	0.982
0.73086	0.983
0.74515	0.984
0.75988	0.985
0.77485	0.986
0.78982	0.987
0.80478	0.988
0.82024	0.989
0.83587	0.99
0.85151	0.991
0.86715	0.992
0.88333	0.993
0.89963	0.994
0.91593	0.995
0.93224	0.996
0.94913	0.997
0.96609	0.998
0.98304	0.999
1	1



==> results/lid_driven_cavity/squaremesh/re1_r125_k1_128_u2.txt <==
Points:0	b
0	1E-06
0.001	0.00022297
0.002	0.00044493
0.003	0.0006669
0.004	0.00088824
0.005	0.0011035
0.006	0.0013189
0.007	0.0015342
0.008	0.0017489
0.009	0.0019611
0.01	0.0021733
0.011	0.0023854
0.012	0.0025978
0.013	0.0028105
0.014	0.0030233
0.015	0.003236
0.016	0.0034495
0.017	0.0036643
0.018	0.0038791
0.019	0.0040939
0.02	0.00431
0.021	0.0045276
0.022	0.0047452
0.023	0.0049627
0.024	0.0051833
0.025	0.0054045
0.026	0.0056257
0.027	0.0058469
0.028	0.0060705
0.029	0.0062952
0.03	0.00652
0.031	0.0067448
0.032	0.0069735
0.033	0.0072021
0.034	0.0074307
0.035	0.0076593
0.036	0.0078908
0.037	0.0081227
0.038	0.0083547
0.039	0.0085866
0.04	0.0088214
0.041	0.0090564
0.042	0.0092913
0.043	0.0095264
0.044	0.0097645
0.045	0.010003
0.046	0.010241
0.047	0.010479
0.048	0.010719
0.049	0.01096
0.05	0.0112
0.051	0.011441
0.052	0.011683
0.053	0.011926
0.054	0.012168
0.055	0.012411
0.056	0.012655
0.057	0.012899
0.058	0.013143
0.059	0.013388
0.06	0.013633
0.061	0.013879
0.062	0.014124
0.063	0.01437
0.064	0.014616
0.065	0.014862
0.066	0.015108
0.067	0.015354
0.068	0.015601
0.069	0.015848
0.07	0.016094
0.071	0.016341
0.072	0.016588
0.073	0.016834
0.074	0.01708
0.075	0.017326
0.076	0.017572
0.077	0.017818
0.078	0.018064
0.079	0.018309
0.08	0.018554
0.081	0.018799
0.082	0.019044
0.083	0.019288
0.084	0.019532
0.085	0.019776
0.086	0.02002
0.087	0.020262
0.088	0.020504
0.089	0.020746
0.09	0.020987
0.091	0.021228
0.092	0.021468
0.093	0.021708
0.094	0.021947
0.095	0.022185
0.096	0.022422
0.097	0.022659
0.098	0.022896
0.099	0.023131
0.1	0.023366
0.101	0.023601
0.102	0.023834
0.103	0.024066
0.104	0.024297
0.105	0.024528
0.106	0.024758
0.107	0.024986
0.108	0.025214
0.109	0.025442
0.11	0.025668
0.111	0.025892
0.112	0.026115
0.113	0.026339
0.114	0.02656
0.115	0.02678
0.116	0.027
0.117	0.027221
0.118	0.027437
0.119	0.027652
0.12	0.027867
0.121	0.028083
0.122	0.028294
0.123	0.028505
0.124	0.028715
0.125	0.028926
0.126	0.029131
0.127	0.029337
0.128	0.029542
0.129	0.029747
0.13	0.029947
0.131	0.030148
0.132	0.030348
0.133	0.030548
0.134	0.030742
0.135	0.030937
0.136	0.031131
0.137	0.031324
0.138	0.031513
0.139	0.031702
0.14	0.031891
0.141	0.032078
0.142	0.03226
0.143	0.032443
0.144	0.032626
0.145	0.032806
0.146	0.032982
0.147	0.033159
0.148	0.033336
0.149	0.033509
0.15	0.033679
0.151	0.033849
0.152	0.034019
0.153	0.034185
0.154	0.034349
0.155	0.034513
0.156	0.034676
0.157	0.034835
0.158	0.034992
0.159	0.035149
0.16	0.035306
0.161	0.035457
0.162	0.035607
0.163	0.035757
0.164	0.035908
0.165	0.036051
0.166	0.036194
0.167	0.036337
0.168	0.036479
0.169	0.036615
0.17	0.036752
0.171	0.036888
0.172	0.037022
0.173	0.037151
0.174	0.03728
0.175	0.037408
0.176	0.037536
0.177	0.037657
0.178	0.037779
0.179	0.0379
0.18	0.03802
0.181	0.038133
0.182	0.038247
0.183	0.038361
0.184	0.038472
0.185	0.038579
0.186	0.038686
0.187	0.038793
0.188	0.038896
0.189	0.038995
0.19	0.039094
0.191	0.039193
0.192	0.039287
0.193	0.039379
0.194	0.039471
0.195	0.039562
0.196	0.039649
0.197	0.039733
0.198	0.039817
0.199	0.039901
0.2	0.039979
0.201	0.040055
0.202	0.040132
0.203	0.040208
0.204	0.040278
0.205	0.040347
0.206	0.040415
0.207	0.040484
0.208	0.040546
0.209	0.040607
0.21	0.040668
0.211	0.040729
0.212	0.040783
0.213	0.040836
0.214	0.04089
0.215	0.040942
0.216	0.040989
0.217	0.041035
0.218	0.041081
0.219	0.041125
0.22	0.041163
0.221	0.041202
0.222	0.041241
0.223	0.041277
0.224	0.041308
0.225	0.041339
0.226	0.04137
0.227	0.041398
0.228	0.041422
0.229	0.041445
0.23	0.041469
0.231	0.041489
0.232	0.041505
0.233	0.041521
0.234	0.041538
0.235	0.041549
0.236	0.041558
0.237	0.041567
0.238	0.041575
0.239	0.041579
0.24	0.041581
0.241	0.041582
0.242	0.041584
0.243	0.041579
0.244	0.041574
0.245	0.041568
0.246	0.041563
0.247	0.04155
0.248	0.041538
0.249	0.041525
0.25	0.041512
0.251	0.041492
0.252	0.041472
0.253	0.041452
0.254	0.041431
0.255	0.041405
0.256	0.041378
0.257	0.041352
0.258	0.041324
0.259	0.04129
0.26	0.041256
0.261	0.041222
0.262	0.041187
0.263	0.041146
0.264	0.041106
0.265	0.041065
0.266	0.041022
0.267	0.040975
0.268	0.040928
0.269	0.040881
0.27	0.040831
0.271	0.040777
0.272	0.040723
0.273	0.04067
0.274	0.040612
0.275	0.040552
0.276	0.040491
0.277	0.040431
0.278	0.040366
0.279	0.0403
0.28	0.040233
0.281	0.040167
0.282	0.040095
0.283	0.040022
0.284	0.039949
0.285	0.039876
0.286	0.039798
0.287	0.03972
0.288	0.039641
0.289	0.039562
0.29	0.039477
0.291	0.039392
0.292	0.039307
0.293	0.039221
0.294	0.03913
0.295	0.039039
0.296	0.038949
0.297	0.038856
0.298	0.038759
0.299	0.038662
0.3	0.038566
0.301	0.038468
0.302	0.038365
0.303	0.038263
0.304	0.03816
0.305	0.038056
0.306	0.037948
0.307	0.03784
0.308	0.037731
0.309	0.037621
0.31	0.037508
0.311	0.037394
0.312	0.037281
0.313	0.037164
0.314	0.037045
0.315	0.036926
0.316	0.036807
0.317	0.036685
0.318	0.036561
0.319	0.036438
0.32	0.036314
0.321	0.036186
0.322	0.036057
0.323	0.035928
0.324	0.035798
0.325	0.035665
0.326	0.035531
0.327	0.035397
0.328	0.035263
0.329	0.035124
0.33	0.034985
0.331	0.034846
0.332	0.034707
0.333	0.034564
0.334	0.03442
0.335	0.034277
0.336	0.034133
0.337	0.033985
0.338	0.033836
0.339	0.033688
0.34	0.033539
0.341	0.033386
0.342	0.033233
0.343	0.033081
0.344	0.032927
0.345	0.03277
0.346	0.032612
0.347	0.032455
0.348	0.032297
0.349	0.032135
0.35	0.031974
0.351	0.031813
0.352	0.03165
0.353	0.031484
0.354	0.031319
0.355	0.031154
0.356	0.030986
0.357	0.030817
0.358	0.030647
0.359	0.030478
0.36	0.030306
0.361	0.030133
0.362	0.02996
0.363	0.029787
0.364	0.029611
0.365	0.029434
0.366	0.029256
0.367	0.029079
0.368	0.028899
0.369	0.028719
0.37	0.028538
0.371	0.028358
0.372	0.028174
0.373	0.02799
0.374	0.027806
0.375	0.027622
0.376	0.027435
0.377	0.027247
0.378	0.02706
0.379	0.026872
0.38	0.026681
0.381	0.026491
0.382	0.0263
0.383	0.026109
0.384	0.025915
0.385	0.025721
0.386	0.025527
0.387	0.025333
0.388	0.025136
0.389	0.024939
0.39	0.024742
0.391	0.024544
0.392	0.024344
0.393	0.024144
0.394	0.023944
0.395	0.023743
0.396	0.023541
0.397	0.023338
0.398	0.023136
0.399	0.022932
0.4	0.022726
0.401	0.022521
0.402	0.022316
0.403	0.022109
0.404	0.021901
0.405	0.021694
0.406	0.021486
0.407	0.021276
0.408	0.021066
0.409	0.020856
0.41	0.020646
0.411	0.020433
0.412	0.020221
0.413	0.020008
0.414	0.019795
0.415	0.019581
0.416	0.019366
0.417	0.019151
0.418	0.018936
0.419	0.018719
0.42	0.018503
0.421	0.018286
0.422	0.018069
0.423	0.017849
0.424	0.01763
0.425	0.017411
0.426	0.017192
0.427	0.016971
0.428	0.01675
0.429	0.01653
0.43	0.016309
0.431	0.016086
0.432	0.015863
0.433	0.01564
0.434	0.015417
0.435	0.015193
0.436	0.014968
0.437	0.014744
0.438	0.014519
0.439	0.014293
0.44	0.014067
0.441	0.013841
0.442	0.013614
0.443	0.013387
0.444	0.013159
0.445	0.012932
0.446	0.012704
0.447	0.012475
0.448	0.012246
0.449	0.012017
0.45	0.011787
0.451	0.011558
0.452	0.011328
0.453	0.011098
0.454	0.010866
0.455	0.010635
0.456	0.010404
0.457	0.010172
0.458	0.0099401
0.459	0.0097079
0.46	0.0094758
0.461	0.0092435
0.462	0.00901
0.463	0.0087765
0.464	0.0085431
0.465	0.0083095
0.466	0.0080755
0.467	0.0078415
0.468	0.0076075
0.469	0.0073732
0.47	0.0071382
0.471	0.0069032
0.472	0.0066682
0.473	0.0064329
0.474	0.0061971
0.475	0.0059613
0.476	0.0057255
0.477	0.0054895
0.478	0.0052533
0.479	0.005017
0.48	0.0047808
0.481	0.0045444
0.482	0.0043078
0.483	0.0040713
0.484	0.0038347
0.485	0.0035977
0.486	0.0033603
0.487	0.003123
0.488	0.0028857
0.489	0.0026484
0.49	0.0024111
0.491	0.0021739
0.492	0.0019366
0.493	0.0016991
0.494	0.0014615
0.495	0.0012239
0.496	0.00098633
0.497	0.00074851
0.498	0.00051068
0.499	0.00027284
0.5	3.5e-05
0.501	-0.00020258
0.502	-0.00044016
0.503	-0.00067775
0.504	-0.00091536
0.505	-0.0011532
0.506	-0.001391
0.507	-0.0016289
0.508	-0.0018666
0.509	-0.0021039
0.51	-0.0023411
0.511	-0.0025784
0.512	-0.0028157
0.513	-0.003053
0.514	-0.0032903
0.515	-0.0035277
0.516	-0.0037648
0.517	-0.0040016
0.518	-0.0042384
0.519	-0.0044752
0.52	-0.0047118
0.521	-0.004948
0.522	-0.0051843
0.523	-0.0054205
0.524	-0.0056565
0.525	-0.0058923
0.526	-0.0061281
0.527	-0.0063639
0.528	-0.0065992
0.529	-0.0068342
0.53	-0.0070692
0.531	-0.0073042
0.532	-0.0075387
0.533	-0.0077729
0.534	-0.0080072
0.535	-0.0082415
0.536	-0.0084751
0.537	-0.0087085
0.538	-0.008942
0.539	-0.0091755
0.54	-0.009408
0.541	-0.0096404
0.542	-0.0098728
0.543	-0.010105
0.544	-0.010337
0.545	-0.010568
0.546	-0.010799
0.547	-0.011031
0.548	-0.011261
0.549	-0.011492
0.55	-0.011722
0.551	-0.011952
0.552	-0.012181
0.553	-0.01241
0.554	-0.012639
0.555	-0.012867
0.556	-0.013095
0.557	-0.013322
0.558	-0.01355
0.559	-0.013777
0.56	-0.014003
0.561	-0.01423
0.562	-0.014456
0.563	-0.014681
0.564	-0.014906
0.565	-0.01513
0.566	-0.015355
0.567	-0.015578
0.568	-0.015801
0.569	-0.016024
0.57	-0.016247
0.571	-0.016469
0.572	-0.01669
0.573	-0.016911
0.574	-0.017132
0.575	-0.017351
0.576	-0.017571
0.577	-0.01779
0.578	-0.01801
0.579	-0.018227
0.58	-0.018444
0.581	-0.018661
0.582	-0.018878
0.583	-0.019094
0.584	-0.019309
0.585	-0.019524
0.586	-0.019739
0.587	-0.019952
0.588	-0.020165
0.589	-0.020377
0.59	-0.02059
0.591	-0.020801
0.592	-0.021011
0.593	-0.021222
0.594	-0.021432
0.595	-0.02164
0.596	-0.021848
0.597	-0.022056
0.598	-0.022264
0.599	-0.022469
0.6	-0.022675
0.601	-0.02288
0.602	-0.023085
0.603	-0.023288
0.604	-0.023491
0.605	-0.023694
0.606	-0.023895
0.607	-0.024096
0.608	-0.024296
0.609	-0.024496
0.61	-0.024694
0.611	-0.024891
0.612	-0.025088
0.613	-0.025286
0.614	-0.025481
0.615	-0.025675
0.616	-0.025869
0.617	-0.026063
0.618	-0.026255
0.619	-0.026446
0.62	-0.026637
0.621	-0.026828
0.622	-0.027016
0.623	-0.027204
0.624	-0.027392
0.625	-0.02758
0.626	-0.027765
0.627	-0.027949
0.628	-0.028134
0.629	-0.028318
0.63	-0.028499
0.631	-0.02868
0.632	-0.028861
0.633	-0.029041
0.634	-0.029219
0.635	-0.029397
0.636	-0.029574
0.637	-0.029751
0.638	-0.029924
0.639	-0.030098
0.64	-0.030272
0.641	-0.030444
0.642	-0.030614
0.643	-0.030784
0.644	-0.030954
0.645	-0.031122
0.646	-0.031288
0.647	-0.031454
0.648	-0.031619
0.649	-0.031783
0.65	-0.031945
0.651	-0.032107
0.652	-0.032268
0.653	-0.032427
0.654	-0.032585
0.655	-0.032742
0.656	-0.0329
0.657	-0.033055
0.658	-0.033208
0.659	-0.033361
0.66	-0.033514
0.661	-0.033664
0.662	-0.033812
0.663	-0.033961
0.664	-0.03411
0.665	-0.034255
0.666	-0.034399
0.667	-0.034543
0.668	-0.034687
0.669	-0.034827
0.67	-0.034966
0.671	-0.035106
0.672	-0.035245
0.673	-0.035379
0.674	-0.035514
0.675	-0.035649
0.676	-0.035782
0.677	-0.035912
0.678	-0.036042
0.679	-0.036172
0.68	-0.0363
0.681	-0.036425
0.682	-0.036549
0.683	-0.036674
0.684	-0.036796
0.685	-0.036916
0.686	-0.037035
0.687	-0.037154
0.688	-0.037272
0.689	-0.037386
0.69	-0.0375
0.691	-0.037614
0.692	-0.037725
0.693	-0.037833
0.694	-0.037942
0.695	-0.038051
0.696	-0.038156
0.697	-0.038259
0.698	-0.038362
0.699	-0.038464
0.7	-0.038563
0.701	-0.038661
0.702	-0.038758
0.703	-0.038856
0.704	-0.038948
0.705	-0.03904
0.706	-0.039131
0.707	-0.039223
0.708	-0.039309
0.709	-0.039394
0.71	-0.03948
0.711	-0.039566
0.712	-0.039645
0.713	-0.039725
0.714	-0.039804
0.715	-0.039882
0.716	-0.039956
0.717	-0.040029
0.718	-0.040103
0.719	-0.040176
0.72	-0.040243
0.721	-0.04031
0.722	-0.040377
0.723	-0.040442
0.724	-0.040503
0.725	-0.040563
0.726	-0.040624
0.727	-0.040683
0.728	-0.040737
0.729	-0.040791
0.73	-0.040846
0.731	-0.040896
0.732	-0.040944
0.733	-0.040992
0.734	-0.041039
0.735	-0.041083
0.736	-0.041124
0.737	-0.041165
0.738	-0.041205
0.739	-0.041242
0.74	-0.041276
0.741	-0.04131
0.742	-0.041345
0.743	-0.041373
0.744	-0.0414
0.745	-0.041427
0.746	-0.041454
0.747	-0.041476
0.748	-0.041496
0.749	-0.041517
0.75	-0.041537
0.751	-0.04155
0.752	-0.041564
0.753	-0.041577
0.754	-0.04159
0.755	-0.041596
0.756	-0.041602
0.757	-0.041608
0.758	-0.041613
0.759	-0.041611
0.76	-0.04161
0.761	-0.041609
0.762	-0.041606
0.763	-0.041598
0.764	-0.041589
0.765	-0.041581
0.766	-0.04157
0.767	-0.041554
0.768	-0.041538
0.769	-0.041522
0.77	-0.041503
0.771	-0.04148
0.772	-0.041456
0.773	-0.041433
0.774	-0.041407
0.775	-0.041376
0.776	-0.041345
0.777	-0.041314
0.778	-0.041278
0.779	-0.04124
0.78	-0.041202
0.781	-0.041164
0.782	-0.041121
0.783	-0.041075
0.784	-0.041029
0.785	-0.040983
0.786	-0.040931
0.787	-0.040877
0.788	-0.040824
0.789	-0.04077
0.79	-0.040711
0.791	-0.040649
0.792	-0.040588
0.793	-0.040527
0.794	-0.040459
0.795	-0.04039
0.796	-0.040322
0.797	-0.040252
0.798	-0.040176
0.799	-0.0401
0.8	-0.040024
0.801	-0.039946
0.802	-0.039862
0.803	-0.039778
0.804	-0.039695
0.805	-0.039609
0.806	-0.039518
0.807	-0.039426
0.808	-0.039334
0.809	-0.03924
0.81	-0.039141
0.811	-0.039042
0.812	-0.038943
0.813	-0.038841
0.814	-0.038734
0.815	-0.038628
0.816	-0.038521
0.817	-0.03841
0.818	-0.038296
0.819	-0.038182
0.82	-0.038069
0.821	-0.03795
0.822	-0.037829
0.823	-0.037707
0.824	-0.037586
0.825	-0.037459
0.826	-0.03733
0.827	-0.037202
0.828	-0.037073
0.829	-0.036938
0.83	-0.036802
0.831	-0.036666
0.832	-0.03653
0.833	-0.036388
0.834	-0.036245
0.835	-0.036102
0.836	-0.035959
0.837	-0.035808
0.838	-0.035658
0.839	-0.035508
0.84	-0.035357
0.841	-0.0352
0.842	-0.035043
0.843	-0.034887
0.844	-0.034728
0.845	-0.034564
0.846	-0.0344
0.847	-0.034236
0.848	-0.03407
0.849	-0.0339
0.85	-0.03373
0.851	-0.03356
0.852	-0.033387
0.853	-0.03321
0.854	-0.033033
0.855	-0.032857
0.856	-0.032677
0.857	-0.032494
0.858	-0.032311
0.859	-0.032128
0.86	-0.031942
0.861	-0.031753
0.862	-0.031563
0.863	-0.031374
0.864	-0.031181
0.865	-0.030986
0.866	-0.030791
0.867	-0.030597
0.868	-0.030397
0.869	-0.030197
0.87	-0.029996
0.871	-0.029796
0.872	-0.029591
0.873	-0.029385
0.874	-0.02918
0.875	-0.028974
0.876	-0.028763
0.877	-0.028552
0.878	-0.028341
0.879	-0.02813
0.88	-0.027914
0.881	-0.027699
0.882	-0.027483
0.883	-0.027267
0.884	-0.027047
0.885	-0.026826
0.886	-0.026606
0.887	-0.026385
0.888	-0.026161
0.889	-0.025936
0.89	-0.025712
0.891	-0.025486
0.892	-0.025258
0.893	-0.02503
0.894	-0.024801
0.895	-0.024571
0.896	-0.02434
0.897	-0.024108
0.898	-0.023876
0.899	-0.023642
0.9	-0.023407
0.901	-0.023172
0.902	-0.022937
0.903	-0.0227
0.904	-0.022462
0.905	-0.022224
0.906	-0.021986
0.907	-0.021747
0.908	-0.021506
0.909	-0.021266
0.91	-0.021025
0.911	-0.020783
0.912	-0.020541
0.913	-0.020298
0.914	-0.020056
0.915	-0.019812
0.916	-0.019567
0.917	-0.019323
0.918	-0.019078
0.919	-0.018833
0.92	-0.018588
0.921	-0.018343
0.922	-0.018097
0.923	-0.017851
0.924	-0.017604
0.925	-0.017358
0.926	-0.017111
0.927	-0.016864
0.928	-0.016617
0.929	-0.016371
0.93	-0.016124
0.931	-0.015877
0.932	-0.01563
0.933	-0.015383
0.934	-0.015136
0.935	-0.014889
0.936	-0.014643
0.937	-0.014396
0.938	-0.01415
0.939	-0.013904
0.94	-0.013659
0.941	-0.013413
0.942	-0.013168
0.943	-0.012923
0.944	-0.012679
0.945	-0.012434
0.946	-0.01219
0.947	-0.011947
0.948	-0.011705
0.949	-0.011462
0.95	-0.011221
0.951	-0.01098
0.952	-0.010739
0.953	-0.010498
0.954	-0.010259
0.955	-0.010021
0.956	-0.0097827
0.957	-0.0095444
0.958	-0.0093088
0.959	-0.0090734
0.96	-0.0088379
0.961	-0.0086016
0.962	-0.0083691
0.963	-0.0081367
0.964	-0.0079042
0.965	-0.0076723
0.966	-0.0074434
0.967	-0.0072145
0.968	-0.0069857
0.969	-0.0067576
0.97	-0.0065321
0.971	-0.0063065
0.972	-0.006081
0.973	-0.0058568
0.974	-0.0056354
0.975	-0.0054139
0.976	-0.0051925
0.977	-0.0049715
0.978	-0.0047534
0.979	-0.0045354
0.98	-0.0043173
0.981	-0.0041008
0.982	-0.0038858
0.983	-0.0036707
0.984	-0.0034556
0.985	-0.0032417
0.986	-0.0030285
0.987	-0.0028152
0.988	-0.0026019
0.989	-0.0023893
0.99	-0.0021768
0.991	-0.0019644
0.992	-0.0017519
0.993	-0.001537
0.994	-0.0013214
0.995	-0.0011058
0.996	-0.00089026
0.997	-0.00066844
0.998	-0.00044595
0.999	-0.00022347
1	-1E-06



==> results/lid_driven_cavity/squaremesh/re1_r125_k5_16_u1.txt <==
a	Points:1
0	0
-2.4287e-05	0.001
-4.8574e-05	0.002
-7.2862e-05	0.003
-9.7149e-05	0.004
-0.00012144	0.005
-0.00014572	0.006
-0.00017001	0.007
-0.0001943	0.008
-0.00021858	0.009
-0.00024287	0.01
-0.00026593	0.011
-0.00028811	0.012
-0.00031028	0.013
-0.00033246	0.014
-0.00035464	0.015
-0.00037682	0.016
-0.00039899	0.017
-0.00042117	0.018
-0.00044335	0.019
-0.00046553	0.02
-0.00048762	0.021
-0.00050932	0.022
-0.00053101	0.023
-0.00055271	0.024
-0.0005744	0.025
-0.0005961	0.026
-0.00061779	0.027
-0.00063949	0.028
-0.00066119	0.029
-0.00068288	0.03
-0.00070458	0.031
-0.0007267	0.032
-0.00074897	0.033
-0.00077125	0.034
-0.00079352	0.035
-0.00081579	0.036
-0.00083806	0.037
-0.00086033	0.038
-0.0008826	0.039
-0.00090487	0.04
-0.00092715	0.041
-0.00094986	0.042
-0.00097348	0.043
-0.0009971	0.044
-0.0010207	0.045
-0.0010443	0.046
-0.001068	0.047
-0.0010916	0.048
-0.0011152	0.049
-0.0011388	0.05
-0.0011624	0.051
-0.001186	0.052
-0.0012114	0.053
-0.001237	0.054
-0.0012625	0.055
-0.001288	0.056
-0.0013136	0.057
-0.0013391	0.058
-0.0013646	0.059
-0.0013902	0.06
-0.0014157	0.061
-0.0014412	0.062
-0.0014679	0.063
-0.0014956	0.064
-0.0015234	0.065
-0.0015511	0.066
-0.0015788	0.067
-0.0016066	0.068
-0.0016343	0.069
-0.0016621	0.07
-0.0016898	0.071
-0.0017176	0.072
-0.0017455	0.073
-0.0017761	0.074
-0.0018066	0.075
-0.0018371	0.076
-0.0018677	0.077
-0.0018982	0.078
-0.0019287	0.079
-0.0019592	0.08
-0.0019898	0.081
-0.0020203	0.082
-0.0020508	0.083
-0.0020834	0.084
-0.002117	0.085
-0.0021506	0.086
-0.0021842	0.087
-0.0022178	0.088
-0.0022514	0.089
-0.002285	0.09
-0.0023186	0.091
-0.0023522	0.092
-0.0023858	0.093
-0.0024203	0.094
-0.0024577	0.095
-0.002495	0.096
-0.0025324	0.097
-0.0025697	0.098
-0.002607	0.099
-0.0026444	0.1
-0.0026817	0.101
-0.0027191	0.102
-0.0027564	0.103
-0.0027938	0.104
-0.0028344	0.105
-0.0028757	0.106
-0.002917	0.107
-0.0029582	0.108
-0.0029995	0.109
-0.0030408	0.11
-0.0030821	0.111
-0.0031234	0.112
-0.0031646	0.113
-0.0032059	0.114
-0.0032491	0.115
-0.0032947	0.116
-0.0033404	0.117
-0.0033861	0.118
-0.0034318	0.119
-0.0034775	0.12
-0.0035232	0.121
-0.0035689	0.122
-0.0036146	0.123
-0.0036603	0.124
-0.003706	0.125
-0.0037567	0.126
-0.0038074	0.127
-0.0038581	0.128
-0.0039087	0.129
-0.0039594	0.13
-0.0040101	0.131
-0.0040608	0.132
-0.0041115	0.133
-0.0041622	0.134
-0.0042129	0.135
-0.0042667	0.136
-0.0043229	0.137
-0.0043791	0.138
-0.0044352	0.139
-0.0044914	0.14
-0.0045476	0.141
-0.0046037	0.142
-0.0046599	0.143
-0.0047161	0.144
-0.0047722	0.145
-0.0048294	0.146
-0.0048915	0.147
-0.0049536	0.148
-0.0050157	0.149
-0.0050778	0.15
-0.0051399	0.151
-0.005202	0.152
-0.0052641	0.153
-0.0053263	0.154
-0.0053884	0.155
-0.0054505	0.156
-0.0055175	0.157
-0.0055861	0.158
-0.0056548	0.159
-0.0057234	0.16
-0.005792	0.161
-0.0058607	0.162
-0.0059293	0.163
-0.0059979	0.164
-0.0060666	0.165
-0.0061352	0.166
-0.0062062	0.167
-0.006282	0.168
-0.0063577	0.169
-0.0064335	0.17
-0.0065092	0.171
-0.006585	0.172
-0.0066607	0.173
-0.0067365	0.174
-0.0068122	0.175
-0.006888	0.176
-0.0069637	0.177
-0.0070464	0.178
-0.0071297	0.179
-0.0072131	0.18
-0.0072964	0.181
-0.0073797	0.182
-0.007463	0.183
-0.0075464	0.184
-0.0076297	0.185
-0.007713	0.186
-0.0077963	0.187
-0.0078839	0.188
-0.0079757	0.189
-0.0080674	0.19
-0.0081592	0.191
-0.008251	0.192
-0.0083428	0.193
-0.0084345	0.194
-0.0085263	0.195
-0.0086181	0.196
-0.0087098	0.197
-0.0088024	0.198
-0.0089031	0.199
-0.0090038	0.2
-0.0091045	0.201
-0.0092052	0.202
-0.0093059	0.203
-0.0094066	0.204
-0.0095073	0.205
-0.009608	0.206
-0.0097088	0.207
-0.0098095	0.208
-0.0099165	0.209
-0.010027	0.21
-0.010137	0.211
-0.010247	0.212
-0.010357	0.213
-0.010468	0.214
-0.010578	0.215
-0.010688	0.216
-0.010798	0.217
-0.010908	0.218
-0.011021	0.219
-0.011142	0.22
-0.011262	0.221
-0.011383	0.222
-0.011503	0.223
-0.011624	0.224
-0.011745	0.225
-0.011865	0.226
-0.011986	0.227
-0.012106	0.228
-0.012227	0.229
-0.012356	0.23
-0.012488	0.231
-0.012619	0.232
-0.012751	0.233
-0.012882	0.234
-0.013014	0.235
-0.013145	0.236
-0.013277	0.237
-0.013408	0.238
-0.013539	0.239
-0.013676	0.24
-0.013819	0.241
-0.013961	0.242
-0.014104	0.243
-0.014247	0.244
-0.01439	0.245
-0.014533	0.246
-0.014676	0.247
-0.014819	0.248
-0.014962	0.249
-0.015105	0.25
-0.01526	0.251
-0.015415	0.252
-0.01557	0.253
-0.015726	0.254
-0.015881	0.255
-0.016036	0.256
-0.016191	0.257
-0.016346	0.258
-0.016501	0.259
-0.016656	0.26
-0.016819	0.261
-0.016987	0.262
-0.017155	0.263
-0.017323	0.264
-0.017491	0.265
-0.017658	0.266
-0.017826	0.267
-0.017994	0.268
-0.018162	0.269
-0.01833	0.27
-0.0185	0.271
-0.018682	0.272
-0.018863	0.273
-0.019044	0.274
-0.019226	0.275
-0.019407	0.276
-0.019588	0.277
-0.01977	0.278
-0.019951	0.279
-0.020132	0.28
-0.020314	0.281
-0.020505	0.282
-0.020701	0.283
-0.020896	0.284
-0.021091	0.285
-0.021286	0.286
-0.021481	0.287
-0.021676	0.288
-0.021872	0.289
-0.022067	0.29
-0.022262	0.291
-0.022462	0.292
-0.022671	0.293
-0.022881	0.294
-0.02309	0.295
-0.0233	0.296
-0.023509	0.297
-0.023719	0.298
-0.023928	0.299
-0.024138	0.3
-0.024347	0.301
-0.024557	0.302
-0.02478	0.303
-0.025004	0.304
-0.025228	0.305
-0.025452	0.306
-0.025676	0.307
-0.0259	0.308
-0.026124	0.309
-0.026349	0.31
-0.026573	0.311
-0.026797	0.312
-0.027029	0.313
-0.027268	0.314
-0.027507	0.315
-0.027746	0.316
-0.027985	0.317
-0.028224	0.318
-0.028463	0.319
-0.028702	0.32
-0.028941	0.321
-0.02918	0.322
-0.02942	0.323
-0.029674	0.324
-0.029929	0.325
-0.030183	0.326
-0.030437	0.327
-0.030691	0.328
-0.030945	0.329
-0.0312	0.33
-0.031454	0.331
-0.031708	0.332
-0.031962	0.333
-0.032227	0.334
-0.032496	0.335
-0.032765	0.336
-0.033034	0.337
-0.033304	0.338
-0.033573	0.339
-0.033842	0.34
-0.034112	0.341
-0.034381	0.342
-0.03465	0.343
-0.034923	0.344
-0.035207	0.345
-0.035491	0.346
-0.035775	0.347
-0.03606	0.348
-0.036344	0.349
-0.036628	0.35
-0.036912	0.351
-0.037196	0.352
-0.03748	0.353
-0.037765	0.354
-0.038061	0.355
-0.03836	0.356
-0.038659	0.357
-0.038958	0.358
-0.039256	0.359
-0.039555	0.36
-0.039854	0.361
-0.040153	0.362
-0.040452	0.363
-0.040751	0.364
-0.041055	0.365
-0.041368	0.366
-0.041681	0.367
-0.041994	0.368
-0.042307	0.369
-0.04262	0.37
-0.042933	0.371
-0.043245	0.372
-0.043558	0.373
-0.043871	0.374
-0.044184	0.375
-0.04451	0.376
-0.044836	0.377
-0.045162	0.378
-0.045488	0.379
-0.045815	0.38
-0.046141	0.381
-0.046467	0.382
-0.046793	0.383
-0.047119	0.384
-0.047445	0.385
-0.047778	0.386
-0.048117	0.387
-0.048455	0.388
-0.048794	0.389
-0.049132	0.39
-0.04947	0.391
-0.049809	0.392
-0.050147	0.393
-0.050486	0.394
-0.050824	0.395
-0.051164	0.396
-0.051514	0.397
-0.051863	0.398
-0.052213	0.399
-0.052562	0.4
-0.052911	0.401
-0.053261	0.402
-0.05361	0.403
-0.05396	0.404
-0.054309	0.405
-0.054659	0.406
-0.055015	0.407
-0.055374	0.408
-0.055733	0.409
-0.056091	0.41
-0.05645	0.411
-0.056809	0.412
-0.057167	0.413
-0.057526	0.414
-0.057885	0.415
-0.058244	0.416
-0.058605	0.417
-0.058971	0.418
-0.059338	0.419
-0.059704	0.42
-0.06007	0.421
-0.060437	0.422
-0.060803	0.423
-0.06117	0.424
-0.061536	0.425
-0.061902	0.426
-0.062269	0.427
-0.06264	0.428
-0.063012	0.429
-0.063383	0.43
-0.063755	0.431
-0.064127	0.432
-0.064498	0.433
-0.06487	0.434
-0.065242	0.435
-0.065613	0.436
-0.065985	0.437
-0.066358	0.438
-0.066733	0.439
-0.067107	0.44
-0.067482	0.441
-0.067857	0.442
-0.068231	0.443
-0.068606	0.444
-0.06898	0.445
-0.069355	0.446
-0.06973	0.447
-0.070104	0.448
-0.070479	0.449
-0.070854	0.45
-0.071228	0.451
-0.071603	0.452
-0.071978	0.453
-0.072352	0.454
-0.072727	0.455
-0.073102	0.456
-0.073477	0.457
-0.073851	0.458
-0.074224	0.459
-0.074595	0.46
-0.074967	0.461
-0.075339	0.462
-0.07571	0.463
-0.076082	0.464
-0.076453	0.465
-0.076825	0.466
-0.077197	0.467
-0.077568	0.468
-0.077938	0.469
-0.078304	0.47
-0.078669	0.471
-0.079034	0.472
-0.079399	0.473
-0.079765	0.474
-0.08013	0.475
-0.080495	0.476
-0.08086	0.477
-0.081226	0.478
-0.081591	0.479
-0.081948	0.48
-0.082303	0.481
-0.082659	0.482
-0.083014	0.483
-0.083369	0.484
-0.083725	0.485
-0.08408	0.486
-0.084435	0.487
-0.084791	0.488
-0.085146	0.489
-0.085495	0.49
-0.085837	0.491
-0.086178	0.492
-0.086519	0.493
-0.086861	0.494
-0.087202	0.495
-0.087544	0.496
-0.087885	0.497
-0.088226	0.498
-0.088568	0.499
-0.088909	0.5
-0.089233	0.501
-0.089556	0.502
-0.08988	0.503
-0.090203	0.504
-0.090527	0.505
-0.090851	0.506
-0.091174	0.507
-0.091498	0.508
-0.091821	0.509
-0.092145	0.51
-0.092456	0.511
-0.092758	0.512
-0.093059	0.513
-0.093361	0.514
-0.093663	0.515
-0.093965	0.516
-0.094266	0.517
-0.094568	0.518
-0.09487	0.519
-0.095172	0.52
-0.095469	0.521
-0.095745	0.522
-0.09602	0.523
-0.096296	0.524
-0.096572	0.525
-0.096848	0.526
-0.097123	0.527
-0.097399	0.528
-0.097675	0.529
-0.09795	0.53
-0.098226	0.531
-0.098479	0.532
-0.098725	0.533
-0.098971	0.534
-0.099216	0.535
-0.099462	0.536
-0.099708	0.537
-0.099953	0.538
-0.1002	0.539
-0.10044	0.54
-0.10069	0.541
-0.10092	0.542
-0.10114	0.543
-0.10135	0.544
-0.10156	0.545
-0.10177	0.546
-0.10198	0.547
-0.1022	0.548
-0.10241	0.549
-0.10262	0.55
-0.10283	0.551
-0.10304	0.552
-0.10322	0.553
-0.10339	0.554
-0.10357	0.555
-0.10374	0.556
-0.10392	0.557
-0.10409	0.558
-0.10427	0.559
-0.10444	0.56
-0.10462	0.561
-0.10479	0.562
-0.10494	0.563
-0.10508	0.564
-0.10521	0.565
-0.10535	0.566
-0.10548	0.567
-0.10561	0.568
-0.10575	0.569
-0.10588	0.57
-0.10601	0.571
-0.10615	0.572
-0.10628	0.573
-0.10637	0.574
-0.10646	0.575
-0.10655	0.576
-0.10664	0.577
-0.10673	0.578
-0.10682	0.579
-0.10691	0.58
-0.107	0.581
-0.10709	0.582
-0.10718	0.583
-0.10724	0.584
-0.10729	0.585
-0.10733	0.586
-0.10738	0.587
-0.10742	0.588
-0.10747	0.589
-0.10751	0.59
-0.10756	0.591
-0.1076	0.592
-0.10765	0.593
-0.10768	0.594
-0.10768	0.595
-0.10768	0.596
-0.10768	0.597
-0.10768	0.598
-0.10768	0.599
-0.10768	0.6
-0.10767	0.601
-0.10767	0.602
-0.10767	0.603
-0.10767	0.604
-0.10763	0.605
-0.10758	0.606
-0.10753	0.607
-0.10749	0.608
-0.10744	0.609
-0.10739	0.61
-0.10734	0.611
-0.10729	0.612
-0.10724	0.613
-0.1072	0.614
-0.10713	0.615
-0.10703	0.616
-0.10694	0.617
-0.10684	0.618
-0.10675	0.619
-0.10665	0.62
-0.10656	0.621
-0.10647	0.622
-0.10637	0.623
-0.10628	0.624
-0.10618	0.625
-0.10604	0.626
-0.1059	0.627
-0.10576	0.628
-0.10562	0.629
-0.10548	0.63
-0.10534	0.631
-0.1052	0.632
-0.10506	0.633
-0.10492	0.634
-0.10478	0.635
-0.10462	0.636
-0.10444	0.637
-0.10425	0.638
-0.10407	0.639
-0.10389	0.64
-0.10371	0.641
-0.10352	0.642
-0.10334	0.643
-0.10316	0.644
-0.10298	0.645
-0.10279	0.646
-0.10256	0.647
-0.10234	0.648
-0.10212	0.649
-0.1019	0.65
-0.10168	0.651
-0.10145	0.652
-0.10123	0.653
-0.10101	0.654
-0.10079	0.655
-0.10057	0.656
-0.10032	0.657
-0.10006	0.658
-0.099802	0.659
-0.099545	0.66
-0.099287	0.661
-0.09903	0.662
-0.098772	0.663
-0.098515	0.664
-0.098257	0.665
-0.098	0.666
-0.097732	0.667
-0.097444	0.668
-0.097156	0.669
-0.096868	0.67
-0.09658	0.671
-0.096292	0.672
-0.096004	0.673
-0.095716	0.674
-0.095428	0.675
-0.09514	0.676
-0.094852	0.677
-0.094541	0.678
-0.094227	0.679
-0.093914	0.68
-0.0936	0.681
-0.093287	0.682
-0.092973	0.683
-0.09266	0.684
-0.092347	0.685
-0.092033	0.686
-0.09172	0.687
-0.091396	0.688
-0.091063	0.689
-0.090729	0.69
-0.090396	0.691
-0.090062	0.692
-0.089729	0.693
-0.089395	0.694
-0.089062	0.695
-0.088728	0.696
-0.088395	0.697
-0.08806	0.698
-0.087712	0.699
-0.087364	0.7
-0.087016	0.701
-0.086668	0.702
-0.08632	0.703
-0.085972	0.704
-0.085624	0.705
-0.085276	0.706
-0.084928	0.707
-0.08458	0.708
-0.084225	0.709
-0.083868	0.71
-0.08351	0.711
-0.083153	0.712
-0.082795	0.713
-0.082438	0.714
-0.08208	0.715
-0.081722	0.716
-0.081365	0.717
-0.081007	0.718
-0.080648	0.719
-0.080285	0.72
-0.079922	0.721
-0.079559	0.722
-0.079196	0.723
-0.078833	0.724
-0.07847	0.725
-0.078107	0.726
-0.077744	0.727
-0.077381	0.728
-0.077018	0.729
-0.076653	0.73
-0.076287	0.731
-0.075922	0.732
-0.075556	0.733
-0.075191	0.734
-0.074826	0.735
-0.07446	0.736
-0.074095	0.737
-0.073729	0.738
-0.073364	0.739
-0.072998	0.74
-0.072633	0.741
-0.072267	0.742
-0.071901	0.743
-0.071535	0.744
-0.071169	0.745
-0.070803	0.746
-0.070438	0.747
-0.070072	0.748
-0.069706	0.749
-0.06934	0.75
-0.068974	0.751
-0.068608	0.752
-0.068242	0.753
-0.067877	0.754
-0.067511	0.755
-0.067146	0.756
-0.06678	0.757
-0.066414	0.758
-0.066048	0.759
-0.065683	0.76
-0.065316	0.761
-0.06495	0.762
-0.064583	0.763
-0.064216	0.764
-0.06385	0.765
-0.063483	0.766
-0.063116	0.767
-0.06275	0.768
-0.062383	0.769
-0.062016	0.77
-0.061649	0.771
-0.06128	0.772
-0.060912	0.773
-0.060543	0.774
-0.060174	0.775
-0.059805	0.776
-0.059436	0.777
-0.059067	0.778
-0.058698	0.779
-0.058329	0.78
-0.05796	0.781
-0.057587	0.782
-0.057212	0.783
-0.056837	0.784
-0.056462	0.785
-0.056087	0.786
-0.055713	0.787
-0.055338	0.788
-0.054963	0.789
-0.054588	0.79
-0.054213	0.791
-0.053834	0.792
-0.053445	0.793
-0.053057	0.794
-0.052668	0.795
-0.05228	0.796
-0.051891	0.797
-0.051503	0.798
-0.051115	0.799
-0.050726	0.8
-0.050338	0.801
-0.049949	0.802
-0.049536	0.803
-0.04912	0.804
-0.048705	0.805
-0.048289	0.806
-0.047873	0.807
-0.047457	0.808
-0.047042	0.809
-0.046626	0.81
-0.046211	0.811
-0.045795	0.812
-0.045354	0.813
-0.04489	0.814
-0.044427	0.815
-0.043963	0.816
-0.0435	0.817
-0.043036	0.818
-0.042572	0.819
-0.042109	0.82
-0.041645	0.821
-0.041181	0.822
-0.040711	0.823
-0.040167	0.824
-0.039623	0.825
-0.03908	0.826
-0.038536	0.827
-0.037992	0.828
-0.037448	0.829
-0.036904	0.83
-0.036361	0.831
-0.035817	0.832
-0.035273	0.833
-0.034646	0.834
-0.033978	0.835
-0.03331	0.836
-0.032642	0.837
-0.031974	0.838
-0.031306	0.839
-0.030638	0.84
-0.02997	0.841
-0.029302	0.842
-0.028634	0.843
-0.02792	0.844
-0.027069	0.845
-0.026218	0.846
-0.025366	0.847
-0.024515	0.848
-0.023664	0.849
-0.022812	0.85
-0.021961	0.851
-0.02111	0.852
-0.020258	0.853
-0.019407	0.854
-0.01834	0.855
-0.017229	0.856
-0.016118	0.857
-0.015007	0.858
-0.013896	0.859
-0.012785	0.86
-0.011674	0.861
-0.010563	0.862
-0.0094517	0.863
-0.0083407	0.864
-0.0070825	0.865
-0.0056185	0.866
-0.0041544	0.867
-0.0026904	0.868
-0.0012263	0.869
0.00023775	0.87
0.0017018	0.871
0.0031658	0.872
0.0046299	0.873
0.006094	0.874
0.007558	0.875
0.0094886	0.876
0.011419	0.877
0.01335	0.878
0.01528	0.879
0.017211	0.88
0.019142	0.881
0.021072	0.882
0.023003	0.883
0.024933	0.884
0.026864	0.885
0.029142	0.886
0.031669	0.887
0.034196	0.888
0.036722	0.889
0.039249	0.89
0.041776	0.891
0.044303	0.892
0.04683	0.893
0.049356	0.894
0.051883	0.895
0.054534	0.896
0.057804	0.897
0.061073	0.898
0.064343	0.899
0.067612	0.9
0.070882	0.901
0.074151	0.902
0.077421	0.903
0.08069	0.904
0.08396	0.905
0.08723	0.906
0.091176	0.907
0.095347	0.908
0.099519	0.909
0.10369	0.91
0.10786	0.911
0.11203	0.912
0.11621	0.913
0.12038	0.914
0.12455	0.915
0.12872	0.916
0.13325	0.917
0.13848	0.918
0.14372	0.919
0.14896	0.92
0.1542	0.921
0.15943	0.922
0.16467	0.923
0.16991	0.924
0.17514	0.925
0.18038	0.926
0.18562	0.927
0.19198	0.928
0.19845	0.929
0.20492	0.93
0.21139	0.931
0.21785	0.932
0.22432	0.933
0.23079	0.934
0.23726	0.935
0.24372	0.936
0.25019	0.937
0.25735	0.938
0.26521	0.939
0.27306	0.94
0.28092	0.941
0.28878	0.942
0.29663	0.943
0.30449	0.944
0.31234	0.945
0.3202	0.946
0.32806	0.947
0.33604	0.948
0.34542	0.949
0.35481	0.95
0.3642	0.951
0.37358	0.952
0.38297	0.953
0.39236	0.954
0.40174	0.955
0.41113	0.956
0.42052	0.957
0.4299	0.958
0.44038	0.959
0.4514	0.96
0.46243	0.961
0.47345	0.962
0.48447	0.963
0.49549	0.964
0.50651	0.965
0.51754	0.966
0.52856	0.967
0.53958	0.968
0.55103	0.969
0.56377	0.97
0.57651	0.971
0.58924	0.972
0.60198	0.973
0.61472	0.974
0.62745	0.975
0.64019	0.976
0.65293	0.977
0.66566	0.978
0.6784	0.979
0.69259	0.98
0.70707	0.981
0.72155	0.982
0.73603	0.983
0.75051	0.984
0.76498	0.985
0.77946	0.986
0.79394	0.987
0.80842	0.988
0.8229	0.989
0.83809	0.99
0.85428	0.991
0.87047	0.992
0.88666	0.993
0.90286	0.994
0.91905	0.995
0.93524	0.996
0.95143	0.997
0.96762	0.998
0.98381	0.999
1	1



==> results/lid_driven_cavity/squaremesh/re1_r125_k5_16_u2.txt <==
Points:0	b
0	0
0.001	0.00022223
0.002	0.00044447
0.003	0.0006667
0.004	0.00088893
0.005	0.0011112
0.006	0.0013334
0.007	0.0015556
0.008	0.0017779
0.009	0.0020001
0.01	0.0022223
0.011	0.0024425
0.012	0.0026612
0.013	0.0028799
0.014	0.0030986
0.015	0.0033173
0.016	0.003536
0.017	0.0037547
0.018	0.0039734
0.019	0.0041921
0.02	0.0044108
0.021	0.0046309
0.022	0.0048576
0.023	0.0050844
0.024	0.0053111
0.025	0.0055378
0.026	0.0057646
0.027	0.0059913
0.028	0.0062181
0.029	0.0064448
0.03	0.0066716
0.031	0.0068983
0.032	0.0071322
0.033	0.0073684
0.034	0.0076047
0.035	0.0078409
0.036	0.0080772
0.037	0.0083134
0.038	0.0085497
0.039	0.0087859
0.04	0.0090222
0.041	0.0092584
0.042	0.0094972
0.043	0.0097411
0.044	0.0099849
0.045	0.010229
0.046	0.010473
0.047	0.010716
0.048	0.01096
0.049	0.011204
0.05	0.011448
0.051	0.011692
0.052	0.011936
0.053	0.012184
0.054	0.012433
0.055	0.012682
0.056	0.012931
0.057	0.01318
0.058	0.013429
0.059	0.013678
0.06	0.013927
0.061	0.014176
0.062	0.014425
0.063	0.014673
0.064	0.014924
0.065	0.015175
0.066	0.015426
0.067	0.015677
0.068	0.015928
0.069	0.016178
0.07	0.016429
0.071	0.01668
0.072	0.016931
0.073	0.017182
0.074	0.017431
0.075	0.017681
0.076	0.017931
0.077	0.01818
0.078	0.01843
0.079	0.018679
0.08	0.018929
0.081	0.019179
0.082	0.019428
0.083	0.019678
0.084	0.019925
0.085	0.02017
0.086	0.020416
0.087	0.020661
0.088	0.020907
0.089	0.021153
0.09	0.021398
0.091	0.021644
0.092	0.021889
0.093	0.022135
0.094	0.022379
0.095	0.022617
0.096	0.022856
0.097	0.023094
0.098	0.023333
0.099	0.023571
0.1	0.02381
0.101	0.024049
0.102	0.024287
0.103	0.024526
0.104	0.024764
0.105	0.024995
0.106	0.025224
0.107	0.025453
0.108	0.025682
0.109	0.025911
0.11	0.02614
0.111	0.026369
0.112	0.026598
0.113	0.026827
0.114	0.027056
0.115	0.027281
0.116	0.027498
0.117	0.027715
0.118	0.027932
0.119	0.028149
0.12	0.028366
0.121	0.028583
0.122	0.028801
0.123	0.029018
0.124	0.029235
0.125	0.029452
0.126	0.029655
0.127	0.029859
0.128	0.030062
0.129	0.030266
0.13	0.030469
0.131	0.030673
0.132	0.030876
0.133	0.031079
0.134	0.031283
0.135	0.031486
0.136	0.03168
0.137	0.031868
0.138	0.032056
0.139	0.032244
0.14	0.032431
0.141	0.032619
0.142	0.032807
0.143	0.032994
0.144	0.033182
0.145	0.03337
0.146	0.033554
0.147	0.033725
0.148	0.033896
0.149	0.034066
0.15	0.034237
0.151	0.034407
0.152	0.034578
0.153	0.034749
0.154	0.034919
0.155	0.03509
0.156	0.03526
0.157	0.035417
0.158	0.035569
0.159	0.035722
0.16	0.035874
0.161	0.036026
0.162	0.036178
0.163	0.036331
0.164	0.036483
0.165	0.036635
0.166	0.036787
0.167	0.036933
0.168	0.037067
0.169	0.0372
0.17	0.037333
0.171	0.037466
0.172	0.037599
0.173	0.037732
0.174	0.037865
0.175	0.037999
0.176	0.038132
0.177	0.038265
0.178	0.03838
0.179	0.038493
0.18	0.038606
0.181	0.038719
0.182	0.038833
0.183	0.038946
0.184	0.039059
0.185	0.039172
0.186	0.039285
0.187	0.039398
0.188	0.039501
0.189	0.039594
0.19	0.039687
0.191	0.03978
0.192	0.039873
0.193	0.039966
0.194	0.040059
0.195	0.040152
0.196	0.040245
0.197	0.040338
0.198	0.040429
0.199	0.040501
0.2	0.040574
0.201	0.040646
0.202	0.040719
0.203	0.040791
0.204	0.040863
0.205	0.040936
0.206	0.041008
0.207	0.041081
0.208	0.041153
0.209	0.041212
0.21	0.041264
0.211	0.041316
0.212	0.041367
0.213	0.041419
0.214	0.041471
0.215	0.041523
0.216	0.041575
0.217	0.041627
0.218	0.041679
0.219	0.041726
0.22	0.041757
0.221	0.041789
0.222	0.041821
0.223	0.041852
0.224	0.041884
0.225	0.041915
0.226	0.041947
0.227	0.041979
0.228	0.04201
0.229	0.042042
0.23	0.042057
0.231	0.042068
0.232	0.04208
0.233	0.042091
0.234	0.042103
0.235	0.042114
0.236	0.042126
0.237	0.042137
0.238	0.042149
0.239	0.04216
0.24	0.042164
0.241	0.042156
0.242	0.042148
0.243	0.042139
0.244	0.042131
0.245	0.042123
0.246	0.042115
0.247	0.042107
0.248	0.042099
0.249	0.042091
0.25	0.042083
0.251	0.042056
0.252	0.042029
0.253	0.042001
0.254	0.041974
0.255	0.041947
0.256	0.04192
0.257	0.041893
0.258	0.041866
0.259	0.041838
0.26	0.041811
0.261	0.041774
0.262	0.041728
0.263	0.041683
0.264	0.041637
0.265	0.041592
0.266	0.041546
0.267	0.041501
0.268	0.041456
0.269	0.04141
0.27	0.041365
0.271	0.041316
0.272	0.041253
0.273	0.04119
0.274	0.041127
0.275	0.041064
0.276	0.041001
0.277	0.040937
0.278	0.040874
0.279	0.040811
0.28	0.040748
0.281	0.040685
0.282	0.040609
0.283	0.040529
0.284	0.040449
0.285	0.040369
0.286	0.040289
0.287	0.040209
0.288	0.040129
0.289	0.040049
0.29	0.039968
0.291	0.039888
0.292	0.039803
0.293	0.039707
0.294	0.039611
0.295	0.039515
0.296	0.039419
0.297	0.039322
0.298	0.039226
0.299	0.03913
0.3	0.039034
0.301	0.038938
0.302	0.038842
0.303	0.038732
0.304	0.038621
0.305	0.038509
0.306	0.038398
0.307	0.038286
0.308	0.038175
0.309	0.038064
0.31	0.037952
0.311	0.037841
0.312	0.03773
0.313	0.037611
0.314	0.037486
0.315	0.03736
0.316	0.037235
0.317	0.037109
0.318	0.036983
0.319	0.036858
0.32	0.036732
0.321	0.036607
0.322	0.036481
0.323	0.036354
0.324	0.036215
0.325	0.036076
0.326	0.035937
0.327	0.035798
0.328	0.035659
0.329	0.03552
0.33	0.035381
0.331	0.035242
0.332	0.035102
0.333	0.034963
0.334	0.034816
0.335	0.034664
0.336	0.034512
0.337	0.034361
0.338	0.034209
0.339	0.034057
0.34	0.033906
0.341	0.033754
0.342	0.033602
0.343	0.033451
0.344	0.033296
0.345	0.033133
0.346	0.03297
0.347	0.032806
0.348	0.032643
0.349	0.03248
0.35	0.032316
0.351	0.032153
0.352	0.03199
0.353	0.031827
0.354	0.031663
0.355	0.031491
0.356	0.031317
0.357	0.031143
0.358	0.030968
0.359	0.030794
0.36	0.03062
0.361	0.030446
0.362	0.030272
0.363	0.030098
0.364	0.029924
0.365	0.029745
0.366	0.029561
0.367	0.029377
0.368	0.029194
0.369	0.02901
0.37	0.028826
0.371	0.028642
0.372	0.028458
0.373	0.028274
0.374	0.02809
0.375	0.027906
0.376	0.027713
0.377	0.02752
0.378	0.027327
0.379	0.027134
0.38	0.026941
0.381	0.026748
0.382	0.026555
0.383	0.026362
0.384	0.026169
0.385	0.025976
0.386	0.025778
0.387	0.025576
0.388	0.025375
0.389	0.025174
0.39	0.024972
0.391	0.024771
0.392	0.02457
0.393	0.024368
0.394	0.024167
0.395	0.023966
0.396	0.023763
0.397	0.023555
0.398	0.023346
0.399	0.023137
0.4	0.022929
0.401	0.02272
0.402	0.022512
0.403	0.022303
0.404	0.022094
0.405	0.021886
0.406	0.021677
0.407	0.021464
0.408	0.021249
0.409	0.021033
0.41	0.020818
0.411	0.020603
0.412	0.020388
0.413	0.020173
0.414	0.019958
0.415	0.019743
0.416	0.019527
0.417	0.01931
0.418	0.01909
0.419	0.018869
0.42	0.018648
0.421	0.018427
0.422	0.018206
0.423	0.017985
0.424	0.017764
0.425	0.017543
0.426	0.017322
0.427	0.017101
0.428	0.016876
0.429	0.01665
0.43	0.016424
0.431	0.016198
0.432	0.015972
0.433	0.015746
0.434	0.015521
0.435	0.015295
0.436	0.015069
0.437	0.014843
0.438	0.014615
0.439	0.014385
0.44	0.014155
0.441	0.013925
0.442	0.013695
0.443	0.013464
0.444	0.013234
0.445	0.013004
0.446	0.012774
0.447	0.012544
0.448	0.012314
0.449	0.01208
0.45	0.011846
0.451	0.011613
0.452	0.011379
0.453	0.011145
0.454	0.010912
0.455	0.010678
0.456	0.010444
0.457	0.01021
0.458	0.0099768
0.459	0.0097413
0.46	0.0095048
0.461	0.0092684
0.462	0.009032
0.463	0.0087955
0.464	0.0085591
0.465	0.0083226
0.466	0.0080862
0.467	0.0078498
0.468	0.0076133
0.469	0.0073764
0.47	0.0071381
0.471	0.0068997
0.472	0.0066613
0.473	0.006423
0.474	0.0061846
0.475	0.0059463
0.476	0.0057079
0.477	0.0054695
0.478	0.0052312
0.479	0.0049928
0.48	0.0047532
0.481	0.0045134
0.482	0.0042736
0.483	0.0040338
0.484	0.0037939
0.485	0.0035541
0.486	0.0033143
0.487	0.0030745
0.488	0.0028346
0.489	0.0025948
0.49	0.0023547
0.491	0.0021142
0.492	0.0018738
0.493	0.0016333
0.494	0.0013928
0.495	0.0011524
0.496	0.00091189
0.497	0.00067141
0.498	0.00043094
0.499	0.00019047
0.5	-5E-05
0.501	-0.00029047
0.502	-0.00053094
0.503	-0.00077142
0.504	-0.0010119
0.505	-0.0012524
0.506	-0.0014928
0.507	-0.0017333
0.508	-0.0019738
0.509	-0.0022143
0.51	-0.0024547
0.511	-0.0026948
0.512	-0.0029345
0.513	-0.0031742
0.514	-0.0034139
0.515	-0.0036537
0.516	-0.0038934
0.517	-0.0041331
0.518	-0.0043729
0.519	-0.0046126
0.52	-0.0048523
0.521	-0.0050918
0.522	-0.0053301
0.523	-0.0055683
0.524	-0.0058066
0.525	-0.0060448
0.526	-0.0062831
0.527	-0.0065214
0.528	-0.0067596
0.529	-0.0069979
0.53	-0.0072362
0.531	-0.0074744
0.532	-0.0077112
0.533	-0.0079474
0.534	-0.0081837
0.535	-0.0084199
0.536	-0.0086562
0.537	-0.0088924
0.538	-0.0091287
0.539	-0.0093649
0.54	-0.0096012
0.541	-0.0098374
0.542	-0.010073
0.543	-0.010306
0.544	-0.01054
0.545	-0.010773
0.546	-0.011006
0.547	-0.01124
0.548	-0.011473
0.549	-0.011706
0.55	-0.01194
0.551	-0.012173
0.552	-0.012407
0.553	-0.012637
0.554	-0.012867
0.555	-0.013097
0.556	-0.013327
0.557	-0.013556
0.558	-0.013786
0.559	-0.014016
0.56	-0.014246
0.561	-0.014476
0.562	-0.014706
0.563	-0.014934
0.564	-0.015159
0.565	-0.015385
0.566	-0.01561
0.567	-0.015836
0.568	-0.016061
0.569	-0.016287
0.57	-0.016512
0.571	-0.016738
0.572	-0.016963
0.573	-0.017188
0.574	-0.017409
0.575	-0.01763
0.576	-0.01785
0.577	-0.018071
0.578	-0.018291
0.579	-0.018512
0.58	-0.018733
0.581	-0.018953
0.582	-0.019174
0.583	-0.019395
0.584	-0.019611
0.585	-0.019826
0.586	-0.020041
0.587	-0.020255
0.588	-0.02047
0.589	-0.020685
0.59	-0.0209
0.591	-0.021114
0.592	-0.021329
0.593	-0.021544
0.594	-0.021757
0.595	-0.021965
0.596	-0.022173
0.597	-0.022381
0.598	-0.02259
0.599	-0.022798
0.6	-0.023006
0.601	-0.023214
0.602	-0.023422
0.603	-0.02363
0.604	-0.023838
0.605	-0.02404
0.606	-0.024241
0.607	-0.024441
0.608	-0.024642
0.609	-0.024843
0.61	-0.025043
0.611	-0.025244
0.612	-0.025445
0.613	-0.025645
0.614	-0.025846
0.615	-0.026043
0.616	-0.026236
0.617	-0.026428
0.618	-0.026621
0.619	-0.026814
0.62	-0.027006
0.621	-0.027199
0.622	-0.027391
0.623	-0.027584
0.624	-0.027776
0.625	-0.027969
0.626	-0.028152
0.627	-0.028336
0.628	-0.028519
0.629	-0.028702
0.63	-0.028886
0.631	-0.029069
0.632	-0.029252
0.633	-0.029436
0.634	-0.029619
0.635	-0.029803
0.636	-0.02998
0.637	-0.030154
0.638	-0.030327
0.639	-0.030501
0.64	-0.030674
0.641	-0.030848
0.642	-0.031021
0.643	-0.031195
0.644	-0.031368
0.645	-0.031541
0.646	-0.031713
0.647	-0.031876
0.648	-0.032038
0.649	-0.032201
0.65	-0.032364
0.651	-0.032526
0.652	-0.032689
0.653	-0.032851
0.654	-0.033014
0.655	-0.033177
0.656	-0.033339
0.657	-0.033493
0.658	-0.033644
0.659	-0.033795
0.66	-0.033946
0.661	-0.034097
0.662	-0.034248
0.663	-0.034399
0.664	-0.03455
0.665	-0.034701
0.666	-0.034852
0.667	-0.034999
0.668	-0.035137
0.669	-0.035276
0.67	-0.035414
0.671	-0.035552
0.672	-0.035691
0.673	-0.035829
0.674	-0.035967
0.675	-0.036106
0.676	-0.036244
0.677	-0.036383
0.678	-0.036509
0.679	-0.036633
0.68	-0.036758
0.681	-0.036883
0.682	-0.037008
0.683	-0.037133
0.684	-0.037258
0.685	-0.037383
0.686	-0.037508
0.687	-0.037633
0.688	-0.03775
0.689	-0.037861
0.69	-0.037971
0.691	-0.038082
0.692	-0.038193
0.693	-0.038303
0.694	-0.038414
0.695	-0.038524
0.696	-0.038635
0.697	-0.038746
0.698	-0.038855
0.699	-0.03895
0.7	-0.039046
0.701	-0.039141
0.702	-0.039236
0.703	-0.039332
0.704	-0.039427
0.705	-0.039522
0.706	-0.039618
0.707	-0.039713
0.708	-0.039808
0.709	-0.039893
0.71	-0.039972
0.711	-0.040051
0.712	-0.040131
0.713	-0.04021
0.714	-0.040289
0.715	-0.040369
0.716	-0.040448
0.717	-0.040527
0.718	-0.040607
0.719	-0.040682
0.72	-0.040744
0.721	-0.040806
0.722	-0.040869
0.723	-0.040931
0.724	-0.040994
0.725	-0.041056
0.726	-0.041118
0.727	-0.041181
0.728	-0.041243
0.729	-0.041306
0.73	-0.041353
0.731	-0.041398
0.732	-0.041443
0.733	-0.041487
0.734	-0.041532
0.735	-0.041577
0.736	-0.041622
0.737	-0.041666
0.738	-0.041711
0.739	-0.041756
0.74	-0.041793
0.741	-0.041819
0.742	-0.041846
0.743	-0.041872
0.744	-0.041899
0.745	-0.041925
0.746	-0.041951
0.747	-0.041978
0.748	-0.042004
0.749	-0.042031
0.75	-0.042057
0.751	-0.042064
0.752	-0.042072
0.753	-0.042079
0.754	-0.042086
0.755	-0.042093
0.756	-0.042101
0.757	-0.042108
0.758	-0.042115
0.759	-0.042123
0.76	-0.04213
0.761	-0.042126
0.762	-0.042114
0.763	-0.042102
0.764	-0.042089
0.765	-0.042077
0.766	-0.042065
0.767	-0.042053
0.768	-0.042041
0.769	-0.042028
0.77	-0.042016
0.771	-0.042001
0.772	-0.041968
0.773	-0.041936
0.774	-0.041904
0.775	-0.041872
0.776	-0.04184
0.777	-0.041808
0.778	-0.041776
0.779	-0.041743
0.78	-0.041711
0.781	-0.041679
0.782	-0.041632
0.783	-0.041579
0.784	-0.041526
0.785	-0.041474
0.786	-0.041421
0.787	-0.041369
0.788	-0.041316
0.789	-0.041263
0.79	-0.041211
0.791	-0.041158
0.792	-0.041099
0.793	-0.041026
0.794	-0.040953
0.795	-0.04088
0.796	-0.040807
0.797	-0.040734
0.798	-0.040661
0.799	-0.040588
0.8	-0.040515
0.801	-0.040442
0.802	-0.040369
0.803	-0.040277
0.804	-0.040184
0.805	-0.040091
0.806	-0.039997
0.807	-0.039904
0.808	-0.03981
0.809	-0.039717
0.81	-0.039624
0.811	-0.03953
0.812	-0.039437
0.813	-0.039333
0.814	-0.03922
0.815	-0.039106
0.816	-0.038993
0.817	-0.038879
0.818	-0.038765
0.819	-0.038652
0.82	-0.038538
0.821	-0.038425
0.822	-0.038311
0.823	-0.038196
0.824	-0.038062
0.825	-0.037929
0.826	-0.037796
0.827	-0.037662
0.828	-0.037529
0.829	-0.037395
0.83	-0.037262
0.831	-0.037128
0.832	-0.036995
0.833	-0.036861
0.834	-0.036715
0.835	-0.036563
0.836	-0.03641
0.837	-0.036257
0.838	-0.036105
0.839	-0.035952
0.84	-0.035799
0.841	-0.035647
0.842	-0.035494
0.843	-0.035341
0.844	-0.035184
0.845	-0.035014
0.846	-0.034843
0.847	-0.034672
0.848	-0.034502
0.849	-0.034331
0.85	-0.03416
0.851	-0.03399
0.852	-0.033819
0.853	-0.033648
0.854	-0.033478
0.855	-0.033293
0.856	-0.033105
0.857	-0.032917
0.858	-0.032729
0.859	-0.032541
0.86	-0.032354
0.861	-0.032166
0.862	-0.031978
0.863	-0.03179
0.864	-0.031602
0.865	-0.031408
0.866	-0.031205
0.867	-0.031002
0.868	-0.030798
0.869	-0.030595
0.87	-0.030392
0.871	-0.030188
0.872	-0.029985
0.873	-0.029782
0.874	-0.029578
0.875	-0.029375
0.876	-0.029158
0.877	-0.028941
0.878	-0.028724
0.879	-0.028507
0.88	-0.02829
0.881	-0.028073
0.882	-0.027856
0.883	-0.027639
0.884	-0.027422
0.885	-0.027205
0.886	-0.026981
0.887	-0.026752
0.888	-0.026523
0.889	-0.026294
0.89	-0.026065
0.891	-0.025836
0.892	-0.025607
0.893	-0.025378
0.894	-0.02515
0.895	-0.024921
0.896	-0.02469
0.897	-0.024452
0.898	-0.024214
0.899	-0.023976
0.9	-0.023738
0.901	-0.023499
0.902	-0.023261
0.903	-0.023023
0.904	-0.022785
0.905	-0.022547
0.906	-0.022309
0.907	-0.022065
0.908	-0.02182
0.909	-0.021575
0.91	-0.02133
0.911	-0.021085
0.912	-0.02084
0.913	-0.020595
0.914	-0.02035
0.915	-0.020105
0.916	-0.01986
0.917	-0.019614
0.918	-0.019365
0.919	-0.019116
0.92	-0.018867
0.921	-0.018617
0.922	-0.018368
0.923	-0.018119
0.924	-0.01787
0.925	-0.017621
0.926	-0.017372
0.927	-0.017123
0.928	-0.016873
0.929	-0.016623
0.93	-0.016373
0.931	-0.016122
0.932	-0.015872
0.933	-0.015622
0.934	-0.015372
0.935	-0.015122
0.936	-0.014872
0.937	-0.014622
0.938	-0.014371
0.939	-0.014123
0.94	-0.013875
0.941	-0.013627
0.942	-0.013379
0.943	-0.013132
0.944	-0.012884
0.945	-0.012636
0.946	-0.012388
0.947	-0.01214
0.948	-0.011892
0.949	-0.011649
0.95	-0.011406
0.951	-0.011163
0.952	-0.010919
0.953	-0.010676
0.954	-0.010433
0.955	-0.01019
0.956	-0.0099471
0.957	-0.009704
0.958	-0.009461
0.959	-0.0092229
0.96	-0.0089875
0.961	-0.008752
0.962	-0.0085165
0.963	-0.008281
0.964	-0.0080455
0.965	-0.0078101
0.966	-0.0075746
0.967	-0.0073391
0.968	-0.0071036
0.969	-0.0068705
0.97	-0.0066446
0.971	-0.0064188
0.972	-0.0061929
0.973	-0.005967
0.974	-0.0057411
0.975	-0.0055152
0.976	-0.0052894
0.977	-0.0050635
0.978	-0.0048376
0.979	-0.0046117
0.98	-0.0043925
0.981	-0.0041747
0.982	-0.0039569
0.983	-0.003739
0.984	-0.0035212
0.985	-0.0033033
0.986	-0.0030855
0.987	-0.0028677
0.988	-0.0026498
0.989	-0.002432
0.99	-0.0022127
0.991	-0.0019915
0.992	-0.0017702
0.993	-0.0015489
0.994	-0.0013276
0.995	-0.0011064
0.996	-0.00088509
0.997	-0.00066382
0.998	-0.00044254
0.999	-0.00022127
1	0



==> results/lid_driven_cavity/squaremesh/re1_r200_k1_128_u1.txt <==
a	Points:1
0	0
-0.00069816	0.001
-0.0013963	0.002
-0.0020945	0.003
-0.0027914	0.004
-0.0034771	0.005
-0.0041627	0.006
-0.0048483	0.007
-0.0055306	0.008
-0.0062037	0.009
-0.0068769	0.01
-0.00755	0.011
-0.0082198	0.012
-0.0088808	0.013
-0.0095418	0.014
-0.010203	0.015
-0.01086	0.016
-0.011509	0.017
-0.012159	0.018
-0.012809	0.019
-0.013453	0.02
-0.014092	0.021
-0.01473	0.022
-0.015368	0.023
-0.016	0.024
-0.016628	0.025
-0.017256	0.026
-0.017884	0.027
-0.018505	0.028
-0.019123	0.029
-0.01974	0.03
-0.020358	0.031
-0.020968	0.032
-0.021575	0.033
-0.022183	0.034
-0.02279	0.035
-0.02339	0.036
-0.023988	0.037
-0.024586	0.038
-0.025184	0.039
-0.025773	0.04
-0.026362	0.041
-0.026951	0.042
-0.027539	0.043
-0.028119	0.044
-0.028699	0.045
-0.029279	0.046
-0.029857	0.047
-0.030429	0.048
-0.031	0.049
-0.031572	0.05
-0.032141	0.051
-0.032705	0.052
-0.033268	0.053
-0.033831	0.054
-0.034391	0.055
-0.034947	0.056
-0.035502	0.057
-0.036058	0.058
-0.03661	0.059
-0.037158	0.06
-0.037706	0.061
-0.038254	0.062
-0.038797	0.063
-0.039338	0.064
-0.039878	0.065
-0.040419	0.066
-0.040955	0.067
-0.041489	0.068
-0.042023	0.069
-0.042556	0.07
-0.043084	0.071
-0.043611	0.072
-0.044138	0.073
-0.044665	0.074
-0.045186	0.075
-0.045707	0.076
-0.046227	0.077
-0.046748	0.078
-0.047262	0.079
-0.047776	0.08
-0.048291	0.081
-0.048805	0.082
-0.049313	0.083
-0.049821	0.084
-0.050329	0.085
-0.050837	0.086
-0.05134	0.087
-0.051842	0.088
-0.052345	0.089
-0.052847	0.09
-0.053344	0.091
-0.053841	0.092
-0.054338	0.093
-0.054834	0.094
-0.055326	0.095
-0.055818	0.096
-0.05631	0.097
-0.056801	0.098
-0.057287	0.099
-0.057774	0.1
-0.058261	0.101
-0.058746	0.102
-0.059228	0.103
-0.05971	0.104
-0.060192	0.105
-0.060672	0.106
-0.061149	0.107
-0.061627	0.108
-0.062105	0.109
-0.06258	0.11
-0.063053	0.111
-0.063526	0.112
-0.063999	0.113
-0.064469	0.114
-0.064938	0.115
-0.065408	0.116
-0.065877	0.117
-0.066343	0.118
-0.066808	0.119
-0.067273	0.12
-0.067738	0.121
-0.0682	0.122
-0.068661	0.123
-0.069123	0.124
-0.069584	0.125
-0.070042	0.126
-0.0705	0.127
-0.070957	0.128
-0.071415	0.129
-0.071869	0.13
-0.072324	0.131
-0.072778	0.132
-0.073232	0.133
-0.073683	0.134
-0.074134	0.135
-0.074585	0.136
-0.075035	0.137
-0.075483	0.138
-0.075931	0.139
-0.076379	0.14
-0.076825	0.141
-0.07727	0.142
-0.077715	0.143
-0.078161	0.144
-0.078604	0.145
-0.079046	0.146
-0.079488	0.147
-0.07993	0.148
-0.080371	0.149
-0.080811	0.15
-0.08125	0.151
-0.08169	0.152
-0.082128	0.153
-0.082565	0.154
-0.083002	0.155
-0.083439	0.156
-0.083874	0.157
-0.084309	0.158
-0.084743	0.159
-0.085178	0.16
-0.085611	0.161
-0.086043	0.162
-0.086476	0.163
-0.086908	0.164
-0.087338	0.165
-0.087768	0.166
-0.088198	0.167
-0.088628	0.168
-0.089056	0.169
-0.089484	0.17
-0.089912	0.171
-0.09034	0.172
-0.090767	0.173
-0.091193	0.174
-0.091619	0.175
-0.092045	0.176
-0.092469	0.177
-0.092894	0.178
-0.093318	0.179
-0.093742	0.18
-0.094165	0.181
-0.094587	0.182
-0.09501	0.183
-0.095432	0.184
-0.095853	0.185
-0.096274	0.186
-0.096695	0.187
-0.097116	0.188
-0.097535	0.189
-0.097955	0.19
-0.098375	0.191
-0.098793	0.192
-0.099211	0.193
-0.099629	0.194
-0.10005	0.195
-0.10046	0.196
-0.10088	0.197
-0.1013	0.198
-0.10171	0.199
-0.10213	0.2
-0.10255	0.201
-0.10296	0.202
-0.10338	0.203
-0.10379	0.204
-0.10421	0.205
-0.10462	0.206
-0.10503	0.207
-0.10545	0.208
-0.10586	0.209
-0.10627	0.21
-0.10669	0.211
-0.1071	0.212
-0.10751	0.213
-0.10792	0.214
-0.10833	0.215
-0.10875	0.216
-0.10916	0.217
-0.10957	0.218
-0.10998	0.219
-0.11039	0.22
-0.1108	0.221
-0.11121	0.222
-0.11162	0.223
-0.11203	0.224
-0.11244	0.225
-0.11285	0.226
-0.11325	0.227
-0.11366	0.228
-0.11407	0.229
-0.11448	0.23
-0.11489	0.231
-0.11529	0.232
-0.1157	0.233
-0.11611	0.234
-0.11652	0.235
-0.11692	0.236
-0.11733	0.237
-0.11773	0.238
-0.11814	0.239
-0.11855	0.24
-0.11895	0.241
-0.11936	0.242
-0.11976	0.243
-0.12017	0.244
-0.12057	0.245
-0.12098	0.246
-0.12138	0.247
-0.12179	0.248
-0.12219	0.249
-0.12259	0.25
-0.123	0.251
-0.1234	0.252
-0.12381	0.253
-0.12421	0.254
-0.12461	0.255
-0.12501	0.256
-0.12542	0.257
-0.12582	0.258
-0.12622	0.259
-0.12662	0.26
-0.12703	0.261
-0.12743	0.262
-0.12783	0.263
-0.12823	0.264
-0.12863	0.265
-0.12903	0.266
-0.12943	0.267
-0.12984	0.268
-0.13024	0.269
-0.13064	0.27
-0.13104	0.271
-0.13144	0.272
-0.13184	0.273
-0.13224	0.274
-0.13263	0.275
-0.13303	0.276
-0.13343	0.277
-0.13383	0.278
-0.13423	0.279
-0.13463	0.28
-0.13503	0.281
-0.13543	0.282
-0.13582	0.283
-0.13622	0.284
-0.13662	0.285
-0.13702	0.286
-0.13741	0.287
-0.13781	0.288
-0.13821	0.289
-0.1386	0.29
-0.139	0.291
-0.1394	0.292
-0.13979	0.293
-0.14019	0.294
-0.14058	0.295
-0.14098	0.296
-0.14137	0.297
-0.14177	0.298
-0.14216	0.299
-0.14256	0.3
-0.14295	0.301
-0.14334	0.302
-0.14374	0.303
-0.14413	0.304
-0.14452	0.305
-0.14491	0.306
-0.14531	0.307
-0.1457	0.308
-0.14609	0.309
-0.14648	0.31
-0.14687	0.311
-0.14727	0.312
-0.14766	0.313
-0.14805	0.314
-0.14844	0.315
-0.14883	0.316
-0.14922	0.317
-0.1496	0.318
-0.14999	0.319
-0.15038	0.32
-0.15077	0.321
-0.15116	0.322
-0.15155	0.323
-0.15193	0.324
-0.15232	0.325
-0.15271	0.326
-0.15309	0.327
-0.15348	0.328
-0.15386	0.329
-0.15425	0.33
-0.15463	0.331
-0.15502	0.332
-0.1554	0.333
-0.15578	0.334
-0.15617	0.335
-0.15655	0.336
-0.15693	0.337
-0.15731	0.338
-0.1577	0.339
-0.15808	0.34
-0.15846	0.341
-0.15884	0.342
-0.15922	0.343
-0.1596	0.344
-0.15997	0.345
-0.16035	0.346
-0.16073	0.347
-0.16111	0.348
-0.16148	0.349
-0.16186	0.35
-0.16223	0.351
-0.16261	0.352
-0.16298	0.353
-0.16336	0.354
-0.16373	0.355
-0.1641	0.356
-0.16448	0.357
-0.16485	0.358
-0.16522	0.359
-0.16559	0.36
-0.16596	0.361
-0.16633	0.362
-0.1667	0.363
-0.16706	0.364
-0.16743	0.365
-0.1678	0.366
-0.16816	0.367
-0.16853	0.368
-0.16889	0.369
-0.16926	0.37
-0.16962	0.371
-0.16998	0.372
-0.17034	0.373
-0.1707	0.374
-0.17107	0.375
-0.17142	0.376
-0.17178	0.377
-0.17214	0.378
-0.1725	0.379
-0.17285	0.38
-0.17321	0.381
-0.17356	0.382
-0.17392	0.383
-0.17427	0.384
-0.17462	0.385
-0.17497	0.386
-0.17532	0.387
-0.17567	0.388
-0.17602	0.389
-0.17637	0.39
-0.17672	0.391
-0.17706	0.392
-0.17741	0.393
-0.17775	0.394
-0.17809	0.395
-0.17843	0.396
-0.17877	0.397
-0.17911	0.398
-0.17945	0.399
-0.17979	0.4
-0.18013	0.401
-0.18046	0.402
-0.1808	0.403
-0.18113	0.404
-0.18146	0.405
-0.18179	0.406
-0.18212	0.407
-0.18245	0.408
-0.18278	0.409
-0.1831	0.41
-0.18343	0.411
-0.18375	0.412
-0.18407	0.413
-0.1844	0.414
-0.18471	0.415
-0.18503	0.416
-0.18535	0.417
-0.18567	0.418
-0.18598	0.419
-0.18629	0.42
-0.1866	0.421
-0.18692	0.422
-0.18722	0.423
-0.18753	0.424
-0.18784	0.425
-0.18814	0.426
-0.18844	0.427
-0.18875	0.428
-0.18905	0.429
-0.18935	0.43
-0.18964	0.431
-0.18994	0.432
-0.19023	0.433
-0.19052	0.434
-0.19081	0.435
-0.1911	0.436
-0.19139	0.437
-0.19168	0.438
-0.19196	0.439
-0.19224	0.44
-0.19252	0.441
-0.1928	0.442
-0.19308	0.443
-0.19335	0.444
-0.19363	0.445
-0.1939	0.446
-0.19417	0.447
-0.19443	0.448
-0.1947	0.449
-0.19496	0.45
-0.19522	0.451
-0.19548	0.452
-0.19574	0.453
-0.196	0.454
-0.19625	0.455
-0.1965	0.456
-0.19676	0.457
-0.197	0.458
-0.19725	0.459
-0.19749	0.46
-0.19773	0.461
-0.19797	0.462
-0.19821	0.463
-0.19844	0.464
-0.19868	0.465
-0.1989	0.466
-0.19913	0.467
-0.19936	0.468
-0.19958	0.469
-0.1998	0.47
-0.20002	0.471
-0.20024	0.472
-0.20045	0.473
-0.20066	0.474
-0.20087	0.475
-0.20107	0.476
-0.20128	0.477
-0.20148	0.478
-0.20167	0.479
-0.20187	0.48
-0.20206	0.481
-0.20225	0.482
-0.20244	0.483
-0.20263	0.484
-0.20281	0.485
-0.20298	0.486
-0.20316	0.487
-0.20334	0.488
-0.20351	0.489
-0.20367	0.49
-0.20384	0.491
-0.204	0.492
-0.20416	0.493
-0.20431	0.494
-0.20447	0.495
-0.20462	0.496
-0.20477	0.497
-0.20491	0.498
-0.20505	0.499
-0.20519	0.5
-0.20532	0.501
-0.20545	0.502
-0.20558	0.503
-0.20571	0.504
-0.20582	0.505
-0.20594	0.506
-0.20606	0.507
-0.20617	0.508
-0.20627	0.509
-0.20638	0.51
-0.20648	0.511
-0.20658	0.512
-0.20667	0.513
-0.20676	0.514
-0.20684	0.515
-0.20693	0.516
-0.207	0.517
-0.20708	0.518
-0.20715	0.519
-0.20722	0.52
-0.20728	0.521
-0.20734	0.522
-0.2074	0.523
-0.20745	0.524
-0.20749	0.525
-0.20754	0.526
-0.20758	0.527
-0.20762	0.528
-0.20764	0.529
-0.20767	0.53
-0.2077	0.531
-0.20772	0.532
-0.20773	0.533
-0.20774	0.534
-0.20775	0.535
-0.20775	0.536
-0.20774	0.537
-0.20774	0.538
-0.20773	0.539
-0.20771	0.54
-0.20769	0.541
-0.20767	0.542
-0.20764	0.543
-0.2076	0.544
-0.20756	0.545
-0.20752	0.546
-0.20748	0.547
-0.20742	0.548
-0.20736	0.549
-0.2073	0.55
-0.20723	0.551
-0.20715	0.552
-0.20708	0.553
-0.207	0.554
-0.20691	0.555
-0.20681	0.556
-0.20671	0.557
-0.20661	0.558
-0.20651	0.559
-0.20639	0.56
-0.20627	0.561
-0.20615	0.562
-0.20602	0.563
-0.20588	0.564
-0.20574	0.565
-0.2056	0.566
-0.20544	0.567
-0.20528	0.568
-0.20512	0.569
-0.20495	0.57
-0.20478	0.571
-0.20459	0.572
-0.20441	0.573
-0.20422	0.574
-0.20402	0.575
-0.20381	0.576
-0.2036	0.577
-0.2034	0.578
-0.20317	0.579
-0.20294	0.58
-0.2027	0.581
-0.20247	0.582
-0.20222	0.583
-0.20196	0.584
-0.2017	0.585
-0.20145	0.586
-0.20116	0.587
-0.20088	0.588
-0.2006	0.589
-0.20032	0.59
-0.20001	0.591
-0.1997	0.592
-0.19939	0.593
-0.19908	0.594
-0.19875	0.595
-0.19841	0.596
-0.19808	0.597
-0.19774	0.598
-0.19737	0.599
-0.19701	0.6
-0.19665	0.601
-0.19628	0.602
-0.19589	0.603
-0.1955	0.604
-0.19511	0.605
-0.19471	0.606
-0.19429	0.607
-0.19387	0.608
-0.19345	0.609
-0.19302	0.61
-0.19257	0.611
-0.19212	0.612
-0.19167	0.613
-0.1912	0.614
-0.19073	0.615
-0.19025	0.616
-0.18977	0.617
-0.18927	0.618
-0.18876	0.619
-0.18825	0.62
-0.18774	0.621
-0.1872	0.622
-0.18666	0.623
-0.18612	0.624
-0.18558	0.625
-0.18501	0.626
-0.18443	0.627
-0.18386	0.628
-0.18328	0.629
-0.18268	0.63
-0.18207	0.631
-0.18146	0.632
-0.18085	0.633
-0.18021	0.634
-0.17957	0.635
-0.17893	0.636
-0.17827	0.637
-0.1776	0.638
-0.17692	0.639
-0.17625	0.64
-0.17556	0.641
-0.17484	0.642
-0.17413	0.643
-0.17342	0.644
-0.17269	0.645
-0.17194	0.646
-0.17119	0.647
-0.17044	0.648
-0.16967	0.649
-0.16889	0.65
-0.1681	0.651
-0.16731	0.652
-0.1665	0.653
-0.16567	0.654
-0.16485	0.655
-0.16402	0.656
-0.16317	0.657
-0.1623	0.658
-0.16144	0.659
-0.16057	0.66
-0.15968	0.661
-0.15877	0.662
-0.15787	0.663
-0.15696	0.664
-0.15602	0.665
-0.15507	0.666
-0.15413	0.667
-0.15318	0.668
-0.15219	0.669
-0.1512	0.67
-0.15022	0.671
-0.14922	0.672
-0.14819	0.673
-0.14716	0.674
-0.14613	0.675
-0.14509	0.676
-0.14402	0.677
-0.14294	0.678
-0.14187	0.679
-0.14078	0.68
-0.13966	0.681
-0.13854	0.682
-0.13742	0.683
-0.13629	0.684
-0.13512	0.685
-0.13396	0.686
-0.13279	0.687
-0.1316	0.688
-0.13039	0.689
-0.12918	0.69
-0.12797	0.691
-0.12673	0.692
-0.12547	0.693
-0.12422	0.694
-0.12296	0.695
-0.12167	0.696
-0.12036	0.697
-0.11905	0.698
-0.11775	0.699
-0.1164	0.7
-0.11505	0.701
-0.11369	0.702
-0.11234	0.703
-0.11094	0.704
-0.10953	0.705
-0.10813	0.706
-0.10672	0.707
-0.10527	0.708
-0.10381	0.709
-0.10235	0.71
-0.1009	0.711
-0.099389	0.712
-0.097881	0.713
-0.096373	0.714
-0.094857	0.715
-0.093296	0.716
-0.091735	0.717
-0.090175	0.718
-0.088601	0.719
-0.086987	0.72
-0.085373	0.721
-0.083759	0.722
-0.082126	0.723
-0.080458	0.724
-0.078789	0.725
-0.077121	0.726
-0.075429	0.727
-0.073706	0.728
-0.071983	0.729
-0.07026	0.73
-0.068507	0.731
-0.066727	0.732
-0.064947	0.733
-0.063167	0.734
-0.061354	0.735
-0.059517	0.736
-0.057681	0.737
-0.055844	0.738
-0.053966	0.739
-0.052073	0.74
-0.050179	0.741
-0.048285	0.742
-0.046344	0.743
-0.044392	0.744
-0.042439	0.745
-0.040487	0.746
-0.03848	0.747
-0.036468	0.748
-0.034456	0.749
-0.032444	0.75
-0.030373	0.751
-0.028301	0.752
-0.026229	0.753
-0.024151	0.754
-0.022018	0.755
-0.019885	0.756
-0.017752	0.757
-0.01561	0.758
-0.013416	0.759
-0.011222	0.76
-0.0090275	0.761
-0.0068157	0.762
-0.0045587	0.763
-0.0023017	0.764
-4.4678e-05	0.765
0.0022348	0.766
0.0045547	0.767
0.0068744	0.768
0.0091942	0.769
0.011544	0.77
0.013927	0.771
0.01631	0.772
0.018693	0.773
0.021112	0.774
0.02356	0.775
0.026008	0.776
0.028456	0.777
0.030947	0.778
0.03346	0.779
0.035973	0.78
0.038486	0.781
0.041047	0.782
0.043626	0.783
0.046205	0.784
0.048784	0.785
0.051419	0.786
0.054064	0.787
0.056709	0.788
0.059354	0.789
0.06206	0.79
0.064771	0.791
0.067482	0.792
0.070195	0.793
0.072975	0.794
0.075754	0.795
0.078533	0.796
0.08132	0.797
0.084167	0.798
0.087014	0.799
0.089861	0.8
0.092723	0.801
0.095638	0.802
0.098552	0.803
0.10147	0.804
0.1044	0.805
0.10739	0.806
0.11037	0.807
0.11336	0.808
0.11637	0.809
0.11942	0.81
0.12247	0.811
0.12553	0.812
0.12861	0.813
0.13174	0.814
0.13486	0.815
0.13798	0.816
0.14115	0.817
0.14434	0.818
0.14753	0.819
0.15072	0.82
0.15396	0.821
0.15723	0.822
0.16049	0.823
0.16375	0.824
0.16707	0.825
0.1704	0.826
0.17373	0.827
0.17707	0.828
0.18046	0.829
0.18386	0.83
0.18727	0.831
0.19067	0.832
0.19414	0.833
0.19762	0.834
0.20109	0.835
0.20457	0.836
0.20811	0.837
0.21166	0.838
0.2152	0.839
0.21876	0.84
0.22237	0.841
0.22599	0.842
0.22961	0.843
0.23324	0.844
0.23693	0.845
0.24061	0.846
0.2443	0.847
0.24801	0.848
0.25177	0.849
0.25553	0.85
0.25928	0.851
0.26307	0.852
0.2669	0.853
0.27072	0.854
0.27455	0.855
0.27842	0.856
0.28232	0.857
0.28621	0.858
0.29011	0.859
0.29406	0.86
0.29803	0.861
0.30199	0.862
0.30596	0.863
0.30998	0.864
0.31402	0.865
0.31806	0.866
0.3221	0.867
0.32619	0.868
0.3303	0.869
0.33441	0.87
0.33852	0.871
0.34269	0.872
0.34687	0.873
0.35105	0.874
0.35523	0.875
0.35947	0.876
0.36372	0.877
0.36797	0.878
0.37222	0.879
0.37654	0.88
0.38085	0.881
0.38517	0.882
0.3895	0.883
0.39388	0.884
0.39826	0.885
0.40265	0.886
0.40705	0.887
0.4115	0.888
0.41595	0.889
0.4204	0.89
0.42488	0.891
0.4294	0.892
0.43392	0.893
0.43843	0.894
0.44298	0.895
0.44756	0.896
0.45215	0.897
0.45673	0.898
0.46135	0.899
0.466	0.9
0.47065	0.901
0.4753	0.902
0.47999	0.903
0.4847	0.904
0.48942	0.905
0.49413	0.906
0.49889	0.907
0.50367	0.908
0.50844	0.909
0.51322	0.91
0.51805	0.911
0.52289	0.912
0.52773	0.913
0.53257	0.914
0.53747	0.915
0.54237	0.916
0.54727	0.917
0.55217	0.918
0.55713	0.919
0.56209	0.92
0.56705	0.921
0.57202	0.922
0.57704	0.923
0.58206	0.924
0.58708	0.925
0.59211	0.926
0.59719	0.927
0.60227	0.928
0.60735	0.929
0.61244	0.93
0.61758	0.931
0.62271	0.932
0.62785	0.933
0.63301	0.934
0.6382	0.935
0.64339	0.936
0.64858	0.937
0.6538	0.938
0.65904	0.939
0.66429	0.94
0.66953	0.941
0.67481	0.942
0.68011	0.943
0.6854	0.944
0.6907	0.945
0.69603	0.946
0.70138	0.947
0.70673	0.948
0.71208	0.949
0.71746	0.95
0.72286	0.951
0.72826	0.952
0.73366	0.953
0.7391	0.954
0.74455	0.955
0.74999	0.956
0.75544	0.957
0.76093	0.958
0.76642	0.959
0.77191	0.96
0.77741	0.961
0.78294	0.962
0.78848	0.963
0.79402	0.964
0.79956	0.965
0.80514	0.966
0.81072	0.967
0.8163	0.968
0.82189	0.969
0.82751	0.97
0.83313	0.971
0.83875	0.972
0.84439	0.973
0.85005	0.974
0.85571	0.975
0.86137	0.976
0.86705	0.977
0.87274	0.978
0.87844	0.979
0.88414	0.98
0.88985	0.981
0.89558	0.982
0.90132	0.983
0.90705	0.984
0.91281	0.985
0.91857	0.986
0.92434	0.987
0.9301	0.988
0.93589	0.989
0.94169	0.99
0.94748	0.991
0.95328	0.992
0.9591	0.993
0.96493	0.994
0.97076	0.995
0.97658	0.996
0.98244	0.997
0.98829	0.998
0.99414	0.999
1	1



==> results/lid_driven_cavity/squaremesh/re1_r200_k1_128_u2.txt <==
Points:0	b
0	1E-06
0.001	0.0017276
0.002	0.0034541
0.003	0.0051807
0.004	0.006905
0.005	0.008607
0.006	0.010309
0.007	0.012011
0.008	0.013709
0.009	0.015384
0.01	0.017058
0.011	0.018733
0.012	0.0204
0.013	0.022049
0.014	0.023698
0.015	0.025347
0.016	0.026987
0.017	0.028608
0.018	0.030228
0.019	0.031849
0.02	0.033457
0.021	0.03505
0.022	0.036643
0.023	0.038235
0.024	0.039813
0.025	0.041376
0.026	0.04294
0.027	0.044503
0.028	0.046048
0.029	0.047583
0.03	0.049117
0.031	0.050652
0.032	0.052165
0.033	0.053669
0.034	0.055173
0.035	0.056676
0.036	0.058155
0.037	0.059629
0.038	0.061103
0.039	0.062578
0.04	0.064021
0.041	0.065463
0.042	0.066904
0.043	0.068345
0.044	0.069756
0.045	0.071167
0.046	0.072577
0.047	0.073985
0.048	0.075363
0.049	0.076741
0.05	0.078119
0.051	0.07949
0.052	0.080835
0.053	0.082181
0.054	0.083526
0.055	0.084861
0.056	0.086173
0.057	0.087486
0.058	0.088798
0.059	0.090097
0.06	0.091376
0.061	0.092656
0.062	0.093935
0.063	0.095197
0.064	0.096442
0.065	0.097687
0.066	0.098932
0.067	0.10016
0.068	0.10137
0.069	0.10258
0.07	0.10379
0.071	0.10498
0.072	0.10615
0.073	0.10733
0.074	0.10851
0.075	0.10966
0.076	0.1108
0.077	0.11194
0.078	0.11308
0.079	0.11419
0.08	0.1153
0.081	0.11641
0.082	0.11751
0.083	0.11859
0.084	0.11966
0.085	0.12073
0.086	0.1218
0.087	0.12284
0.088	0.12387
0.089	0.12491
0.09	0.12594
0.091	0.12694
0.092	0.12794
0.093	0.12894
0.094	0.12994
0.095	0.1309
0.096	0.13187
0.097	0.13283
0.098	0.13379
0.099	0.13472
0.1	0.13565
0.101	0.13658
0.102	0.13749
0.103	0.13839
0.104	0.13928
0.105	0.14018
0.106	0.14105
0.107	0.14191
0.108	0.14277
0.109	0.14363
0.11	0.14447
0.111	0.14529
0.112	0.14611
0.113	0.14694
0.114	0.14774
0.115	0.14852
0.116	0.14931
0.117	0.1501
0.118	0.15086
0.119	0.15161
0.12	0.15236
0.121	0.15312
0.122	0.15384
0.123	0.15455
0.124	0.15527
0.125	0.15599
0.126	0.15667
0.127	0.15735
0.128	0.15803
0.129	0.15871
0.13	0.15936
0.131	0.16001
0.132	0.16065
0.133	0.16129
0.134	0.1619
0.135	0.16252
0.136	0.16313
0.137	0.16373
0.138	0.16431
0.139	0.16488
0.14	0.16546
0.141	0.16603
0.142	0.16657
0.143	0.16711
0.144	0.16765
0.145	0.16818
0.146	0.16869
0.147	0.16919
0.148	0.1697
0.149	0.17019
0.15	0.17067
0.151	0.17114
0.152	0.17161
0.153	0.17207
0.154	0.17251
0.155	0.17295
0.156	0.17339
0.157	0.1738
0.158	0.17421
0.159	0.17461
0.16	0.17502
0.161	0.1754
0.162	0.17577
0.163	0.17615
0.164	0.17652
0.165	0.17686
0.166	0.1772
0.167	0.17754
0.168	0.17788
0.169	0.17819
0.17	0.1785
0.171	0.17881
0.172	0.17911
0.173	0.17939
0.174	0.17966
0.175	0.17994
0.176	0.18021
0.177	0.18045
0.178	0.18069
0.179	0.18094
0.18	0.18117
0.181	0.18139
0.182	0.1816
0.183	0.18181
0.184	0.18201
0.185	0.18219
0.186	0.18237
0.187	0.18256
0.188	0.18272
0.189	0.18287
0.19	0.18302
0.191	0.18317
0.192	0.1833
0.193	0.18343
0.194	0.18355
0.195	0.18367
0.196	0.18377
0.197	0.18386
0.198	0.18395
0.199	0.18404
0.2	0.1841
0.201	0.18417
0.202	0.18423
0.203	0.18429
0.204	0.18432
0.205	0.18436
0.206	0.18439
0.207	0.18442
0.208	0.18443
0.209	0.18443
0.21	0.18443
0.211	0.18444
0.212	0.18441
0.213	0.18439
0.214	0.18436
0.215	0.18433
0.216	0.18428
0.217	0.18423
0.218	0.18418
0.219	0.18412
0.22	0.18404
0.221	0.18396
0.222	0.18388
0.223	0.18379
0.224	0.18369
0.225	0.18358
0.226	0.18347
0.227	0.18336
0.228	0.18323
0.229	0.18309
0.23	0.18296
0.231	0.18282
0.232	0.18266
0.233	0.1825
0.234	0.18234
0.235	0.18217
0.236	0.18199
0.237	0.1818
0.238	0.18162
0.239	0.18142
0.24	0.18121
0.241	0.181
0.242	0.1808
0.243	0.18057
0.244	0.18034
0.245	0.1801
0.246	0.17987
0.247	0.17962
0.248	0.17936
0.249	0.17911
0.25	0.17885
0.251	0.17857
0.252	0.17829
0.253	0.17801
0.254	0.17773
0.255	0.17743
0.256	0.17713
0.257	0.17683
0.258	0.17652
0.259	0.1762
0.26	0.17587
0.261	0.17555
0.262	0.17522
0.263	0.17487
0.264	0.17453
0.265	0.17418
0.266	0.17383
0.267	0.17346
0.268	0.17309
0.269	0.17273
0.27	0.17235
0.271	0.17196
0.272	0.17157
0.273	0.17118
0.274	0.17078
0.275	0.17038
0.276	0.16997
0.277	0.16956
0.278	0.16914
0.279	0.16871
0.28	0.16828
0.281	0.16785
0.282	0.16741
0.283	0.16696
0.284	0.16651
0.285	0.16606
0.286	0.1656
0.287	0.16513
0.288	0.16467
0.289	0.1642
0.29	0.16372
0.291	0.16323
0.292	0.16275
0.293	0.16226
0.294	0.16176
0.295	0.16126
0.296	0.16075
0.297	0.16025
0.298	0.15973
0.299	0.15921
0.3	0.15868
0.301	0.15816
0.302	0.15762
0.303	0.15709
0.304	0.15655
0.305	0.156
0.306	0.15545
0.307	0.1549
0.308	0.15434
0.309	0.15378
0.31	0.15321
0.311	0.15264
0.312	0.15207
0.313	0.15149
0.314	0.1509
0.315	0.15032
0.316	0.14973
0.317	0.14914
0.318	0.14854
0.319	0.14793
0.32	0.14733
0.321	0.14672
0.322	0.1461
0.323	0.14549
0.324	0.14487
0.325	0.14424
0.326	0.14361
0.327	0.14298
0.328	0.14235
0.329	0.14171
0.33	0.14106
0.331	0.14042
0.332	0.13978
0.333	0.13912
0.334	0.13846
0.335	0.1378
0.336	0.13714
0.337	0.13647
0.338	0.1358
0.339	0.13513
0.34	0.13446
0.341	0.13377
0.342	0.13309
0.343	0.1324
0.344	0.13171
0.345	0.13102
0.346	0.13032
0.347	0.12963
0.348	0.12893
0.349	0.12822
0.35	0.12751
0.351	0.1268
0.352	0.12609
0.353	0.12537
0.354	0.12465
0.355	0.12393
0.356	0.1232
0.357	0.12247
0.358	0.12174
0.359	0.12101
0.36	0.12027
0.361	0.11953
0.362	0.11879
0.363	0.11805
0.364	0.1173
0.365	0.11654
0.366	0.11579
0.367	0.11504
0.368	0.11428
0.369	0.11352
0.37	0.11275
0.371	0.11199
0.372	0.11122
0.373	0.11045
0.374	0.10968
0.375	0.10891
0.376	0.10812
0.377	0.10734
0.378	0.10656
0.379	0.10578
0.38	0.10499
0.381	0.1042
0.382	0.10341
0.383	0.10262
0.384	0.10182
0.385	0.10102
0.386	0.10022
0.387	0.09942
0.388	0.098613
0.389	0.097806
0.39	0.096999
0.391	0.096189
0.392	0.095375
0.393	0.09456
0.394	0.093745
0.395	0.092926
0.396	0.092104
0.397	0.091282
0.398	0.090459
0.399	0.089633
0.4	0.088803
0.401	0.087973
0.402	0.087143
0.403	0.086308
0.404	0.085471
0.405	0.084635
0.406	0.083798
0.407	0.082956
0.408	0.082113
0.409	0.081269
0.41	0.080426
0.411	0.079577
0.412	0.078727
0.413	0.077877
0.414	0.077028
0.415	0.076173
0.416	0.075317
0.417	0.074462
0.418	0.073606
0.419	0.072745
0.42	0.071883
0.421	0.071022
0.422	0.07016
0.423	0.069293
0.424	0.068426
0.425	0.067559
0.426	0.066691
0.427	0.065819
0.428	0.064948
0.429	0.064076
0.43	0.063202
0.431	0.062326
0.432	0.061449
0.433	0.060572
0.434	0.059693
0.435	0.058812
0.436	0.057931
0.437	0.05705
0.438	0.056166
0.439	0.055281
0.44	0.054395
0.441	0.05351
0.442	0.052622
0.443	0.051732
0.444	0.050842
0.445	0.049953
0.446	0.049061
0.447	0.048168
0.448	0.047275
0.449	0.046383
0.45	0.045487
0.451	0.04459
0.452	0.043693
0.453	0.042796
0.454	0.041897
0.455	0.040997
0.456	0.040098
0.457	0.039198
0.458	0.038295
0.459	0.037393
0.46	0.036491
0.461	0.035589
0.462	0.034684
0.463	0.033778
0.464	0.032873
0.465	0.031967
0.466	0.03106
0.467	0.030152
0.468	0.029245
0.469	0.028337
0.47	0.027427
0.471	0.026517
0.472	0.025608
0.473	0.024697
0.474	0.023786
0.475	0.022875
0.476	0.021963
0.477	0.021051
0.478	0.020139
0.479	0.019226
0.48	0.018313
0.481	0.0174
0.482	0.016485
0.483	0.015571
0.484	0.014657
0.485	0.013742
0.486	0.012827
0.487	0.011911
0.488	0.010996
0.489	0.010081
0.49	0.0091648
0.491	0.008249
0.492	0.0073332
0.493	0.0064168
0.494	0.0055002
0.495	0.0045837
0.496	0.0036672
0.497	0.0027504
0.498	0.0018336
0.499	0.00091678
0.5	0
0.501	-0.00091678
0.502	-0.0018336
0.503	-0.0027504
0.504	-0.0036672
0.505	-0.0045837
0.506	-0.0055002
0.507	-0.0064168
0.508	-0.0073332
0.509	-0.008249
0.51	-0.0091647
0.511	-0.010081
0.512	-0.010996
0.513	-0.011911
0.514	-0.012827
0.515	-0.013742
0.516	-0.014657
0.517	-0.015571
0.518	-0.016485
0.519	-0.0174
0.52	-0.018313
0.521	-0.019226
0.522	-0.020139
0.523	-0.021051
0.524	-0.021963
0.525	-0.022875
0.526	-0.023786
0.527	-0.024697
0.528	-0.025608
0.529	-0.026517
0.53	-0.027427
0.531	-0.028337
0.532	-0.029245
0.533	-0.030152
0.534	-0.03106
0.535	-0.031967
0.536	-0.032873
0.537	-0.033778
0.538	-0.034684
0.539	-0.035589
0.54	-0.036491
0.541	-0.037393
0.542	-0.038295
0.543	-0.039198
0.544	-0.040098
0.545	-0.040997
0.546	-0.041897
0.547	-0.042796
0.548	-0.043693
0.549	-0.04459
0.55	-0.045487
0.551	-0.046383
0.552	-0.047275
0.553	-0.048168
0.554	-0.049061
0.555	-0.049953
0.556	-0.050842
0.557	-0.051732
0.558	-0.052622
0.559	-0.05351
0.56	-0.054395
0.561	-0.055281
0.562	-0.056166
0.563	-0.05705
0.564	-0.057931
0.565	-0.058812
0.566	-0.059693
0.567	-0.060572
0.568	-0.061449
0.569	-0.062326
0.57	-0.063202
0.571	-0.064076
0.572	-0.064948
0.573	-0.065819
0.574	-0.066691
0.575	-0.067559
0.576	-0.068426
0.577	-0.069293
0.578	-0.07016
0.579	-0.071022
0.58	-0.071883
0.581	-0.072745
0.582	-0.073606
0.583	-0.074462
0.584	-0.075317
0.585	-0.076173
0.586	-0.077028
0.587	-0.077877
0.588	-0.078727
0.589	-0.079577
0.59	-0.080426
0.591	-0.081269
0.592	-0.082113
0.593	-0.082956
0.594	-0.083798
0.595	-0.084635
0.596	-0.085471
0.597	-0.086308
0.598	-0.087143
0.599	-0.087972
0.6	-0.088803
0.601	-0.089633
0.602	-0.090459
0.603	-0.091282
0.604	-0.092104
0.605	-0.092926
0.606	-0.093745
0.607	-0.09456
0.608	-0.095375
0.609	-0.096189
0.61	-0.096999
0.611	-0.097806
0.612	-0.098613
0.613	-0.09942
0.614	-0.10022
0.615	-0.10102
0.616	-0.10182
0.617	-0.10262
0.618	-0.10341
0.619	-0.1042
0.62	-0.10499
0.621	-0.10578
0.622	-0.10656
0.623	-0.10734
0.624	-0.10812
0.625	-0.10891
0.626	-0.10968
0.627	-0.11045
0.628	-0.11122
0.629	-0.11199
0.63	-0.11275
0.631	-0.11352
0.632	-0.11428
0.633	-0.11504
0.634	-0.11579
0.635	-0.11654
0.636	-0.1173
0.637	-0.11805
0.638	-0.11879
0.639	-0.11953
0.64	-0.12027
0.641	-0.12101
0.642	-0.12174
0.643	-0.12247
0.644	-0.1232
0.645	-0.12393
0.646	-0.12465
0.647	-0.12537
0.648	-0.12609
0.649	-0.1268
0.65	-0.12751
0.651	-0.12822
0.652	-0.12893
0.653	-0.12963
0.654	-0.13032
0.655	-0.13102
0.656	-0.13171
0.657	-0.1324
0.658	-0.13309
0.659	-0.13377
0.66	-0.13446
0.661	-0.13513
0.662	-0.1358
0.663	-0.13647
0.664	-0.13714
0.665	-0.1378
0.666	-0.13846
0.667	-0.13912
0.668	-0.13977
0.669	-0.14042
0.67	-0.14106
0.671	-0.14171
0.672	-0.14235
0.673	-0.14298
0.674	-0.14361
0.675	-0.14424
0.676	-0.14487
0.677	-0.14549
0.678	-0.1461
0.679	-0.14672
0.68	-0.14733
0.681	-0.14793
0.682	-0.14854
0.683	-0.14914
0.684	-0.14973
0.685	-0.15032
0.686	-0.1509
0.687	-0.15149
0.688	-0.15207
0.689	-0.15264
0.69	-0.15321
0.691	-0.15378
0.692	-0.15434
0.693	-0.1549
0.694	-0.15545
0.695	-0.156
0.696	-0.15655
0.697	-0.15709
0.698	-0.15762
0.699	-0.15816
0.7	-0.15868
0.701	-0.15921
0.702	-0.15973
0.703	-0.16025
0.704	-0.16075
0.705	-0.16126
0.706	-0.16176
0.707	-0.16226
0.708	-0.16275
0.709	-0.16323
0.71	-0.16372
0.711	-0.1642
0.712	-0.16467
0.713	-0.16513
0.714	-0.1656
0.715	-0.16606
0.716	-0.16651
0.717	-0.16696
0.718	-0.16741
0.719	-0.16785
0.72	-0.16828
0.721	-0.16871
0.722	-0.16914
0.723	-0.16956
0.724	-0.16997
0.725	-0.17038
0.726	-0.17078
0.727	-0.17118
0.728	-0.17157
0.729	-0.17196
0.73	-0.17235
0.731	-0.17273
0.732	-0.17309
0.733	-0.17346
0.734	-0.17383
0.735	-0.17418
0.736	-0.17453
0.737	-0.17487
0.738	-0.17522
0.739	-0.17555
0.74	-0.17587
0.741	-0.1762
0.742	-0.17652
0.743	-0.17683
0.744	-0.17713
0.745	-0.17743
0.746	-0.17773
0.747	-0.17801
0.748	-0.17829
0.749	-0.17857
0.75	-0.17885
0.751	-0.17911
0.752	-0.17936
0.753	-0.17962
0.754	-0.17987
0.755	-0.1801
0.756	-0.18034
0.757	-0.18057
0.758	-0.1808
0.759	-0.181
0.76	-0.18121
0.761	-0.18142
0.762	-0.18162
0.763	-0.1818
0.764	-0.18199
0.765	-0.18217
0.766	-0.18234
0.767	-0.1825
0.768	-0.18266
0.769	-0.18282
0.77	-0.18296
0.771	-0.18309
0.772	-0.18323
0.773	-0.18336
0.774	-0.18347
0.775	-0.18358
0.776	-0.18369
0.777	-0.18379
0.778	-0.18388
0.779	-0.18396
0.78	-0.18404
0.781	-0.18412
0.782	-0.18418
0.783	-0.18423
0.784	-0.18428
0.785	-0.18433
0.786	-0.18436
0.787	-0.18439
0.788	-0.18441
0.789	-0.18444
0.79	-0.18443
0.791	-0.18443
0.792	-0.18443
0.793	-0.18442
0.794	-0.18439
0.795	-0.18436
0.796	-0.18432
0.797	-0.18429
0.798	-0.18423
0.799	-0.18417
0.8	-0.1841
0.801	-0.18404
0.802	-0.18395
0.803	-0.18386
0.804	-0.18377
0.805	-0.18367
0.806	-0.18355
0.807	-0.18343
0.808	-0.1833
0.809	-0.18317
0.81	-0.18302
0.811	-0.18287
0.812	-0.18272
0.813	-0.18256
0.814	-0.18237
0.815	-0.18219
0.816	-0.18201
0.817	-0.18181
0.818	-0.1816
0.819	-0.18139
0.82	-0.18117
0.821	-0.18094
0.822	-0.18069
0.823	-0.18045
0.824	-0.18021
0.825	-0.17994
0.826	-0.17966
0.827	-0.17939
0.828	-0.17911
0.829	-0.17881
0.83	-0.1785
0.831	-0.17819
0.832	-0.17788
0.833	-0.17754
0.834	-0.1772
0.835	-0.17686
0.836	-0.17652
0.837	-0.17615
0.838	-0.17577
0.839	-0.1754
0.84	-0.17502
0.841	-0.17461
0.842	-0.17421
0.843	-0.1738
0.844	-0.17339
0.845	-0.17295
0.846	-0.17251
0.847	-0.17207
0.848	-0.17161
0.849	-0.17114
0.85	-0.17067
0.851	-0.17019
0.852	-0.1697
0.853	-0.16919
0.854	-0.16869
0.855	-0.16818
0.856	-0.16765
0.857	-0.16711
0.858	-0.16657
0.859	-0.16603
0.86	-0.16546
0.861	-0.16488
0.862	-0.16431
0.863	-0.16373
0.864	-0.16313
0.865	-0.16252
0.866	-0.1619
0.867	-0.16129
0.868	-0.16065
0.869	-0.16001
0.87	-0.15936
0.871	-0.15871
0.872	-0.15803
0.873	-0.15735
0.874	-0.15667
0.875	-0.15599
0.876	-0.15527
0.877	-0.15455
0.878	-0.15384
0.879	-0.15312
0.88	-0.15236
0.881	-0.15161
0.882	-0.15086
0.883	-0.1501
0.884	-0.14931
0.885	-0.14852
0.886	-0.14774
0.887	-0.14694
0.888	-0.14611
0.889	-0.14529
0.89	-0.14447
0.891	-0.14363
0.892	-0.14277
0.893	-0.14191
0.894	-0.14105
0.895	-0.14018
0.896	-0.13928
0.897	-0.13839
0.898	-0.13749
0.899	-0.13658
0.9	-0.13565
0.901	-0.13472
0.902	-0.13379
0.903	-0.13283
0.904	-0.13187
0.905	-0.1309
0.906	-0.12994
0.907	-0.12894
0.908	-0.12794
0.909	-0.12694
0.91	-0.12594
0.911	-0.12491
0.912	-0.12387
0.913	-0.12284
0.914	-0.1218
0.915	-0.12073
0.916	-0.11966
0.917	-0.11859
0.918	-0.11751
0.919	-0.11641
0.92	-0.1153
0.921	-0.11419
0.922	-0.11308
0.923	-0.11194
0.924	-0.1108
0.925	-0.10966
0.926	-0.10851
0.927	-0.10733
0.928	-0.10615
0.929	-0.10498
0.93	-0.10379
0.931	-0.10258
0.932	-0.10137
0.933	-0.10016
0.934	-0.098932
0.935	-0.097687
0.936	-0.096442
0.937	-0.095197
0.938	-0.093935
0.939	-0.092656
0.94	-0.091376
0.941	-0.090097
0.942	-0.088798
0.943	-0.087486
0.944	-0.086173
0.945	-0.084861
0.946	-0.083526
0.947	-0.082181
0.948	-0.080835
0.949	-0.07949
0.95	-0.078119
0.951	-0.076741
0.952	-0.075363
0.953	-0.073985
0.954	-0.072577
0.955	-0.071167
0.956	-0.069756
0.957	-0.068345
0.958	-0.066904
0.959	-0.065463
0.96	-0.064021
0.961	-0.062578
0.962	-0.061103
0.963	-0.059629
0.964	-0.058155
0.965	-0.056676
0.966	-0.055173
0.967	-0.053669
0.968	-0.052165
0.969	-0.050652
0.97	-0.049117
0.971	-0.047583
0.972	-0.046048
0.973	-0.044503
0.974	-0.04294
0.975	-0.041376
0.976	-0.039813
0.977	-0.038235
0.978	-0.036643
0.979	-0.03505
0.98	-0.033457
0.981	-0.031849
0.982	-0.030228
0.983	-0.028608
0.984	-0.026987
0.985	-0.025347
0.986	-0.023698
0.987	-0.022049
0.988	-0.0204
0.989	-0.018733
0.99	-0.017058
0.991	-0.015384
0.992	-0.013709
0.993	-0.012011
0.994	-0.010309
0.995	-0.008607
0.996	-0.006905
0.997	-0.0051807
0.998	-0.0034541
0.999	-0.0017275
1	-1E-06



==> results/lid_driven_cavity/squaremesh/re1_r200_k5_16_u1.txt <==
a	Points:1
0	0
-0.00068763	0.001
-0.0013753	0.002
-0.0020629	0.003
-0.0027505	0.004
-0.0034381	0.005
-0.0041258	0.006
-0.0048134	0.007
-0.005501	0.008
-0.0061886	0.009
-0.0068763	0.01
-0.0075451	0.011
-0.0082006	0.012
-0.008856	0.013
-0.0095114	0.014
-0.010167	0.015
-0.010822	0.016
-0.011478	0.017
-0.012133	0.018
-0.012789	0.019
-0.013444	0.02
-0.014095	0.021
-0.014721	0.022
-0.015347	0.023
-0.015973	0.024
-0.016599	0.025
-0.017225	0.026
-0.017851	0.027
-0.018477	0.028
-0.019103	0.029
-0.019729	0.03
-0.020355	0.031
-0.020962	0.032
-0.021561	0.033
-0.022161	0.034
-0.02276	0.035
-0.02336	0.036
-0.02396	0.037
-0.024559	0.038
-0.025159	0.039
-0.025758	0.04
-0.026358	0.041
-0.02695	0.042
-0.027525	0.043
-0.028101	0.044
-0.028677	0.045
-0.029253	0.046
-0.029828	0.047
-0.030404	0.048
-0.03098	0.049
-0.031556	0.05
-0.032131	0.051
-0.032707	0.052
-0.033263	0.053
-0.033817	0.054
-0.034371	0.055
-0.034925	0.056
-0.035479	0.057
-0.036034	0.058
-0.036588	0.059
-0.037142	0.06
-0.037696	0.061
-0.03825	0.062
-0.038794	0.063
-0.039329	0.064
-0.039864	0.065
-0.040398	0.066
-0.040933	0.067
-0.041468	0.068
-0.042003	0.069
-0.042537	0.07
-0.043072	0.071
-0.043607	0.072
-0.04414	0.073
-0.044657	0.074
-0.045174	0.075
-0.045692	0.076
-0.046209	0.077
-0.046726	0.078
-0.047244	0.079
-0.047761	0.08
-0.048278	0.081
-0.048795	0.082
-0.049313	0.083
-0.04982	0.084
-0.050321	0.085
-0.050823	0.086
-0.051325	0.087
-0.051826	0.088
-0.052328	0.089
-0.05283	0.09
-0.053331	0.091
-0.053833	0.092
-0.054335	0.093
-0.054833	0.094
-0.055321	0.095
-0.055808	0.096
-0.056296	0.097
-0.056784	0.098
-0.057272	0.099
-0.05776	0.1
-0.058247	0.101
-0.058735	0.102
-0.059223	0.103
-0.059711	0.104
-0.060188	0.105
-0.060664	0.106
-0.061139	0.107
-0.061615	0.108
-0.06209	0.109
-0.062566	0.11
-0.063041	0.111
-0.063517	0.112
-0.063992	0.113
-0.064468	0.114
-0.064939	0.115
-0.065403	0.116
-0.065868	0.117
-0.066332	0.118
-0.066797	0.119
-0.067261	0.12
-0.067726	0.121
-0.06819	0.122
-0.068655	0.123
-0.069119	0.124
-0.069584	0.125
-0.070039	0.126
-0.070494	0.127
-0.070949	0.128
-0.071404	0.129
-0.071859	0.13
-0.072314	0.131
-0.072769	0.132
-0.073223	0.133
-0.073678	0.134
-0.074133	0.135
-0.074583	0.136
-0.07503	0.137
-0.075476	0.138
-0.075923	0.139
-0.076369	0.14
-0.076815	0.141
-0.077262	0.142
-0.077708	0.143
-0.078155	0.144
-0.078601	0.145
-0.079046	0.146
-0.079486	0.147
-0.079925	0.148
-0.080364	0.149
-0.080803	0.15
-0.081242	0.151
-0.081681	0.152
-0.082121	0.153
-0.08256	0.154
-0.082999	0.155
-0.083438	0.156
-0.083872	0.157
-0.084305	0.158
-0.084738	0.159
-0.08517	0.16
-0.085603	0.161
-0.086036	0.162
-0.086468	0.163
-0.086901	0.164
-0.087334	0.165
-0.087766	0.166
-0.088197	0.167
-0.088624	0.168
-0.089052	0.169
-0.089479	0.17
-0.089906	0.171
-0.090333	0.172
-0.090761	0.173
-0.091188	0.174
-0.091615	0.175
-0.092042	0.176
-0.09247	0.177
-0.092892	0.178
-0.093315	0.179
-0.093737	0.18
-0.09416	0.181
-0.094582	0.182
-0.095005	0.183
-0.095427	0.184
-0.09585	0.185
-0.096272	0.186
-0.096695	0.187
-0.097115	0.188
-0.097534	0.189
-0.097952	0.19
-0.09837	0.191
-0.098789	0.192
-0.099207	0.193
-0.099625	0.194
-0.10004	0.195
-0.10046	0.196
-0.10088	0.197
-0.1013	0.198
-0.10171	0.199
-0.10213	0.2
-0.10254	0.201
-0.10296	0.202
-0.10337	0.203
-0.10379	0.204
-0.1042	0.205
-0.10462	0.206
-0.10503	0.207
-0.10545	0.208
-0.10586	0.209
-0.10627	0.21
-0.10668	0.211
-0.1071	0.212
-0.10751	0.213
-0.10792	0.214
-0.10833	0.215
-0.10874	0.216
-0.10915	0.217
-0.10957	0.218
-0.10998	0.219
-0.11039	0.22
-0.1108	0.221
-0.11121	0.222
-0.11161	0.223
-0.11202	0.224
-0.11243	0.225
-0.11284	0.226
-0.11325	0.227
-0.11366	0.228
-0.11407	0.229
-0.11448	0.23
-0.11488	0.231
-0.11529	0.232
-0.1157	0.233
-0.1161	0.234
-0.11651	0.235
-0.11692	0.236
-0.11733	0.237
-0.11773	0.238
-0.11814	0.239
-0.11855	0.24
-0.11895	0.241
-0.11936	0.242
-0.11976	0.243
-0.12017	0.244
-0.12057	0.245
-0.12097	0.246
-0.12138	0.247
-0.12178	0.248
-0.12219	0.249
-0.12259	0.25
-0.123	0.251
-0.1234	0.252
-0.1238	0.253
-0.12421	0.254
-0.12461	0.255
-0.12501	0.256
-0.12541	0.257
-0.12582	0.258
-0.12622	0.259
-0.12662	0.26
-0.12702	0.261
-0.12743	0.262
-0.12783	0.263
-0.12823	0.264
-0.12863	0.265
-0.12903	0.266
-0.12943	0.267
-0.12983	0.268
-0.13023	0.269
-0.13063	0.27
-0.13104	0.271
-0.13143	0.272
-0.13183	0.273
-0.13223	0.274
-0.13263	0.275
-0.13303	0.276
-0.13343	0.277
-0.13383	0.278
-0.13423	0.279
-0.13463	0.28
-0.13503	0.281
-0.13542	0.282
-0.13582	0.283
-0.13622	0.284
-0.13662	0.285
-0.13701	0.286
-0.13741	0.287
-0.13781	0.288
-0.1382	0.289
-0.1386	0.29
-0.139	0.291
-0.13939	0.292
-0.13979	0.293
-0.14018	0.294
-0.14058	0.295
-0.14097	0.296
-0.14137	0.297
-0.14176	0.298
-0.14216	0.299
-0.14255	0.3
-0.14295	0.301
-0.14334	0.302
-0.14373	0.303
-0.14413	0.304
-0.14452	0.305
-0.14491	0.306
-0.1453	0.307
-0.1457	0.308
-0.14609	0.309
-0.14648	0.31
-0.14687	0.311
-0.14726	0.312
-0.14765	0.313
-0.14804	0.314
-0.14843	0.315
-0.14882	0.316
-0.14921	0.317
-0.1496	0.318
-0.14999	0.319
-0.15038	0.32
-0.15077	0.321
-0.15116	0.322
-0.15155	0.323
-0.15193	0.324
-0.15232	0.325
-0.1527	0.326
-0.15309	0.327
-0.15347	0.328
-0.15386	0.329
-0.15424	0.33
-0.15463	0.331
-0.15502	0.332
-0.1554	0.333
-0.15578	0.334
-0.15616	0.335
-0.15655	0.336
-0.15693	0.337
-0.15731	0.338
-0.15769	0.339
-0.15807	0.34
-0.15845	0.341
-0.15883	0.342
-0.15921	0.343
-0.15959	0.344
-0.15997	0.345
-0.16035	0.346
-0.16072	0.347
-0.1611	0.348
-0.16148	0.349
-0.16185	0.35
-0.16223	0.351
-0.1626	0.352
-0.16298	0.353
-0.16336	0.354
-0.16373	0.355
-0.1641	0.356
-0.16447	0.357
-0.16484	0.358
-0.16521	0.359
-0.16558	0.36
-0.16595	0.361
-0.16632	0.362
-0.16669	0.363
-0.16706	0.364
-0.16743	0.365
-0.16779	0.366
-0.16816	0.367
-0.16852	0.368
-0.16888	0.369
-0.16925	0.37
-0.16961	0.371
-0.16997	0.372
-0.17034	0.373
-0.1707	0.374
-0.17107	0.375
-0.17142	0.376
-0.17178	0.377
-0.17213	0.378
-0.17249	0.379
-0.17284	0.38
-0.1732	0.381
-0.17355	0.382
-0.17391	0.383
-0.17427	0.384
-0.17462	0.385
-0.17497	0.386
-0.17532	0.387
-0.17566	0.388
-0.17601	0.389
-0.17636	0.39
-0.1767	0.391
-0.17705	0.392
-0.17739	0.393
-0.17774	0.394
-0.17809	0.395
-0.17843	0.396
-0.17877	0.397
-0.1791	0.398
-0.17944	0.399
-0.17977	0.4
-0.18011	0.401
-0.18045	0.402
-0.18078	0.403
-0.18112	0.404
-0.18145	0.405
-0.18179	0.406
-0.18212	0.407
-0.18244	0.408
-0.18276	0.409
-0.18309	0.41
-0.18341	0.411
-0.18373	0.412
-0.18406	0.413
-0.18438	0.414
-0.1847	0.415
-0.18503	0.416
-0.18535	0.417
-0.18566	0.418
-0.18597	0.419
-0.18628	0.42
-0.18659	0.421
-0.1869	0.422
-0.18721	0.423
-0.18752	0.424
-0.18782	0.425
-0.18813	0.426
-0.18844	0.427
-0.18874	0.428
-0.18903	0.429
-0.18933	0.43
-0.18962	0.431
-0.18992	0.432
-0.19021	0.433
-0.1905	0.434
-0.1908	0.435
-0.19109	0.436
-0.19139	0.437
-0.19167	0.438
-0.19195	0.439
-0.19222	0.44
-0.1925	0.441
-0.19278	0.442
-0.19305	0.443
-0.19333	0.444
-0.19361	0.445
-0.19388	0.446
-0.19416	0.447
-0.19443	0.448
-0.19469	0.449
-0.19495	0.45
-0.1952	0.451
-0.19546	0.452
-0.19572	0.453
-0.19597	0.454
-0.19623	0.455
-0.19649	0.456
-0.19674	0.457
-0.197	0.458
-0.19724	0.459
-0.19747	0.46
-0.19771	0.461
-0.19794	0.462
-0.19818	0.463
-0.19841	0.464
-0.19865	0.465
-0.19888	0.466
-0.19911	0.467
-0.19935	0.468
-0.19958	0.469
-0.19979	0.47
-0.2	0.471
-0.20021	0.472
-0.20042	0.473
-0.20063	0.474
-0.20084	0.475
-0.20105	0.476
-0.20125	0.477
-0.20146	0.478
-0.20167	0.479
-0.20186	0.48
-0.20204	0.481
-0.20223	0.482
-0.20241	0.483
-0.20259	0.484
-0.20277	0.485
-0.20295	0.486
-0.20314	0.487
-0.20332	0.488
-0.2035	0.489
-0.20367	0.49
-0.20382	0.491
-0.20397	0.492
-0.20413	0.493
-0.20428	0.494
-0.20443	0.495
-0.20458	0.496
-0.20473	0.497
-0.20489	0.498
-0.20504	0.499
-0.20519	0.5
-0.20531	0.501
-0.20543	0.502
-0.20554	0.503
-0.20566	0.504
-0.20578	0.505
-0.2059	0.506
-0.20602	0.507
-0.20614	0.508
-0.20626	0.509
-0.20637	0.51
-0.20647	0.511
-0.20655	0.512
-0.20663	0.513
-0.20672	0.514
-0.2068	0.515
-0.20688	0.516
-0.20696	0.517
-0.20704	0.518
-0.20712	0.519
-0.20721	0.52
-0.20728	0.521
-0.20732	0.522
-0.20736	0.523
-0.20741	0.524
-0.20745	0.525
-0.20749	0.526
-0.20753	0.527
-0.20757	0.528
-0.20761	0.529
-0.20765	0.53
-0.2077	0.531
-0.2077	0.532
-0.2077	0.533
-0.2077	0.534
-0.2077	0.535
-0.20769	0.536
-0.20769	0.537
-0.20769	0.538
-0.20769	0.539
-0.20768	0.54
-0.20768	0.541
-0.20766	0.542
-0.20761	0.543
-0.20756	0.544
-0.20751	0.545
-0.20746	0.546
-0.20741	0.547
-0.20736	0.548
-0.20731	0.549
-0.20726	0.55
-0.20721	0.551
-0.20716	0.552
-0.20706	0.553
-0.20696	0.554
-0.20686	0.555
-0.20675	0.556
-0.20665	0.557
-0.20655	0.558
-0.20645	0.559
-0.20634	0.56
-0.20624	0.561
-0.20614	0.562
-0.20601	0.563
-0.20585	0.564
-0.20569	0.565
-0.20553	0.566
-0.20537	0.567
-0.20521	0.568
-0.20505	0.569
-0.20489	0.57
-0.20474	0.571
-0.20458	0.572
-0.20441	0.573
-0.20419	0.574
-0.20397	0.575
-0.20375	0.576
-0.20353	0.577
-0.20331	0.578
-0.20309	0.579
-0.20287	0.58
-0.20265	0.581
-0.20243	0.582
-0.20221	0.583
-0.20195	0.584
-0.20166	0.585
-0.20138	0.586
-0.20109	0.587
-0.20081	0.588
-0.20052	0.589
-0.20023	0.59
-0.19995	0.591
-0.19966	0.592
-0.19938	0.593
-0.19907	0.594
-0.19872	0.595
-0.19836	0.596
-0.198	0.597
-0.19765	0.598
-0.19729	0.599
-0.19693	0.6
-0.19658	0.601
-0.19622	0.602
-0.19586	0.603
-0.19551	0.604
-0.19509	0.605
-0.19465	0.606
-0.19422	0.607
-0.19379	0.608
-0.19335	0.609
-0.19292	0.61
-0.19249	0.611
-0.19206	0.612
-0.19162	0.613
-0.19119	0.614
-0.19072	0.615
-0.19021	0.616
-0.18969	0.617
-0.18918	0.618
-0.18867	0.619
-0.18815	0.62
-0.18764	0.621
-0.18712	0.622
-0.18661	0.623
-0.18609	0.624
-0.18558	0.625
-0.18498	0.626
-0.18438	0.627
-0.18377	0.628
-0.18317	0.629
-0.18257	0.63
-0.18197	0.631
-0.18137	0.632
-0.18077	0.633
-0.18017	0.634
-0.17956	0.635
-0.17891	0.636
-0.17821	0.637
-0.17752	0.638
-0.17683	0.639
-0.17613	0.64
-0.17544	0.641
-0.17474	0.642
-0.17405	0.643
-0.17335	0.644
-0.17266	0.645
-0.17195	0.646
-0.17115	0.647
-0.17036	0.648
-0.16957	0.649
-0.16877	0.65
-0.16798	0.651
-0.16719	0.652
-0.16639	0.653
-0.1656	0.654
-0.16481	0.655
-0.16402	0.656
-0.16314	0.657
-0.16225	0.658
-0.16135	0.659
-0.16045	0.66
-0.15955	0.661
-0.15865	0.662
-0.15775	0.663
-0.15686	0.664
-0.15596	0.665
-0.15506	0.666
-0.15412	0.667
-0.15311	0.668
-0.15211	0.669
-0.1511	0.67
-0.15009	0.671
-0.14908	0.672
-0.14807	0.673
-0.14706	0.674
-0.14605	0.675
-0.14504	0.676
-0.14403	0.677
-0.14291	0.678
-0.14179	0.679
-0.14066	0.68
-0.13953	0.681
-0.13841	0.682
-0.13728	0.683
-0.13615	0.684
-0.13503	0.685
-0.1339	0.686
-0.13277	0.687
-0.13158	0.688
-0.13033	0.689
-0.12908	0.69
-0.12783	0.691
-0.12658	0.692
-0.12533	0.693
-0.12408	0.694
-0.12283	0.695
-0.12158	0.696
-0.12033	0.697
-0.11907	0.698
-0.11769	0.699
-0.11631	0.7
-0.11493	0.701
-0.11355	0.702
-0.11217	0.703
-0.11079	0.704
-0.10941	0.705
-0.10803	0.706
-0.10665	0.707
-0.10526	0.708
-0.10379	0.709
-0.10228	0.71
-0.10076	0.711
-0.099243	0.712
-0.097726	0.713
-0.09621	0.714
-0.094693	0.715
-0.093176	0.716
-0.091659	0.717
-0.090143	0.718
-0.08859	0.719
-0.086931	0.72
-0.085272	0.721
-0.083613	0.722
-0.081953	0.723
-0.080294	0.724
-0.078635	0.725
-0.076976	0.726
-0.075316	0.727
-0.073657	0.728
-0.071998	0.729
-0.070215	0.73
-0.068407	0.731
-0.066599	0.732
-0.064791	0.733
-0.062983	0.734
-0.061175	0.735
-0.059367	0.736
-0.057559	0.737
-0.055751	0.738
-0.053943	0.739
-0.052071	0.74
-0.050108	0.741
-0.048146	0.742
-0.046183	0.743
-0.044221	0.744
-0.042258	0.745
-0.040296	0.746
-0.038333	0.747
-0.036371	0.748
-0.034408	0.749
-0.032446	0.75
-0.030324	0.751
-0.028201	0.752
-0.026078	0.753
-0.023956	0.754
-0.021834	0.755
-0.019711	0.756
-0.017588	0.757
-0.015466	0.758
-0.013344	0.759
-0.011221	0.76
-0.0090019	0.761
-0.0067135	0.762
-0.0044253	0.763
-0.002137	0.764
0.00015128	0.765
0.0024396	0.766
0.004728	0.767
0.0070162	0.768
0.0093045	0.769
0.011593	0.77
0.01391	0.771
0.016368	0.772
0.018827	0.773
0.021286	0.774
0.023744	0.775
0.026203	0.776
0.028662	0.777
0.03112	0.778
0.033579	0.779
0.036038	0.78
0.038496	0.781
0.041086	0.782
0.04372	0.783
0.046354	0.784
0.048988	0.785
0.051621	0.786
0.054255	0.787
0.056889	0.788
0.059523	0.789
0.062157	0.79
0.06479	0.791
0.067484	0.792
0.070297	0.793
0.07311	0.794
0.075923	0.795
0.078736	0.796
0.081549	0.797
0.084362	0.798
0.087175	0.799
0.089988	0.8
0.092801	0.801
0.095614	0.802
0.098595	0.803
0.10159	0.804
0.10459	0.805
0.10758	0.806
0.11058	0.807
0.11357	0.808
0.11657	0.809
0.11956	0.81
0.12256	0.811
0.12555	0.812
0.12864	0.813
0.13182	0.814
0.135	0.815
0.13818	0.816
0.14136	0.817
0.14454	0.818
0.14772	0.819
0.15091	0.82
0.15409	0.821
0.15727	0.822
0.16046	0.823
0.16383	0.824
0.1672	0.825
0.17057	0.826
0.17394	0.827
0.1773	0.828
0.18067	0.829
0.18404	0.83
0.18741	0.831
0.19078	0.832
0.19414	0.833
0.19764	0.834
0.20119	0.835
0.20475	0.836
0.20831	0.837
0.21186	0.838
0.21542	0.839
0.21898	0.84
0.22253	0.841
0.22609	0.842
0.22965	0.843
0.23325	0.844
0.237	0.845
0.24074	0.846
0.24449	0.847
0.24823	0.848
0.25198	0.849
0.25572	0.85
0.25947	0.851
0.26321	0.852
0.26696	0.853
0.2707	0.854
0.27461	0.855
0.27854	0.856
0.28247	0.857
0.28641	0.858
0.29034	0.859
0.29427	0.86
0.29821	0.861
0.30214	0.862
0.30608	0.863
0.31001	0.864
0.31402	0.865
0.31814	0.866
0.32226	0.867
0.32638	0.868
0.3305	0.869
0.33462	0.87
0.33874	0.871
0.34286	0.872
0.34698	0.873
0.3511	0.874
0.35522	0.875
0.35953	0.876
0.36383	0.877
0.36814	0.878
0.37244	0.879
0.37674	0.88
0.38105	0.881
0.38535	0.882
0.38966	0.883
0.39396	0.884
0.39826	0.885
0.40267	0.886
0.40716	0.887
0.41164	0.888
0.41613	0.889
0.42061	0.89
0.4251	0.891
0.42958	0.892
0.43406	0.893
0.43855	0.894
0.44303	0.895
0.44755	0.896
0.45221	0.897
0.45687	0.898
0.46152	0.899
0.46618	0.9
0.47084	0.901
0.4755	0.902
0.48016	0.903
0.48482	0.904
0.48948	0.905
0.49414	0.906
0.49893	0.907
0.50375	0.908
0.50858	0.909
0.51341	0.91
0.51824	0.911
0.52307	0.912
0.5279	0.913
0.53273	0.914
0.53755	0.915
0.54238	0.916
0.54726	0.917
0.55226	0.918
0.55725	0.919
0.56224	0.92
0.56723	0.921
0.57222	0.922
0.57721	0.923
0.5822	0.924
0.58719	0.925
0.59218	0.926
0.59717	0.927
0.6023	0.928
0.60745	0.929
0.61259	0.93
0.61774	0.931
0.62288	0.932
0.62803	0.933
0.63317	0.934
0.63831	0.935
0.64346	0.936
0.6486	0.937
0.65382	0.938
0.65911	0.939
0.66439	0.94
0.66968	0.941
0.67497	0.942
0.68026	0.943
0.68555	0.944
0.69083	0.945
0.69612	0.946
0.70141	0.947
0.70671	0.948
0.71213	0.949
0.71755	0.95
0.72298	0.951
0.7284	0.952
0.73382	0.953
0.73924	0.954
0.74466	0.955
0.75009	0.956
0.75551	0.957
0.76093	0.958
0.76643	0.959
0.77198	0.96
0.77752	0.961
0.78306	0.962
0.78861	0.963
0.79415	0.964
0.7997	0.965
0.80524	0.966
0.81078	0.967
0.81633	0.968
0.8219	0.969
0.82755	0.97
0.8332	0.971
0.83886	0.972
0.84451	0.973
0.85016	0.974
0.85582	0.975
0.86147	0.976
0.86712	0.977
0.87277	0.978
0.87843	0.979
0.88416	0.98
0.88991	0.981
0.89566	0.982
0.90141	0.983
0.90716	0.984
0.91291	0.985
0.91866	0.986
0.92441	0.987
0.93016	0.988
0.93591	0.989
0.94169	0.99
0.94752	0.991
0.95335	0.992
0.95918	0.993
0.96501	0.994
0.97085	0.995
0.97668	0.996
0.98251	0.997
0.98834	0.998
0.99417	0.999
1	1



==> results/lid_driven_cavity/squaremesh/re1_r200_k5_16_u2.txt <==
Points:0	b
0	0
0.001	0.0017056
0.002	0.0034112
0.003	0.0051167
0.004	0.0068223
0.005	0.0085279
0.006	0.010233
0.007	0.011939
0.008	0.013645
0.009	0.01535
0.01	0.017056
0.011	0.01872
0.012	0.020355
0.013	0.02199
0.014	0.023625
0.015	0.02526
0.016	0.026895
0.017	0.02853
0.018	0.030165
0.019	0.0318
0.02	0.033435
0.021	0.035057
0.022	0.036616
0.023	0.038175
0.024	0.039734
0.025	0.041293
0.026	0.042851
0.027	0.04441
0.028	0.045969
0.029	0.047528
0.03	0.049086
0.031	0.050645
0.032	0.052144
0.033	0.053622
0.034	0.055101
0.035	0.05658
0.036	0.058058
0.037	0.059537
0.038	0.061015
0.039	0.062494
0.04	0.063972
0.041	0.065451
0.042	0.066901
0.043	0.068296
0.044	0.06969
0.045	0.071084
0.046	0.072478
0.047	0.073873
0.048	0.075267
0.049	0.076661
0.05	0.078056
0.051	0.07945
0.052	0.080844
0.053	0.082158
0.054	0.083465
0.055	0.084772
0.056	0.086079
0.057	0.087386
0.058	0.088692
0.059	0.089999
0.06	0.091306
0.061	0.092613
0.062	0.09392
0.063	0.095181
0.064	0.096398
0.065	0.097614
0.066	0.098831
0.067	0.10005
0.068	0.10126
0.069	0.10248
0.07	0.1037
0.071	0.10491
0.072	0.10613
0.073	0.10734
0.074	0.10846
0.075	0.10959
0.076	0.11071
0.077	0.11184
0.078	0.11296
0.079	0.11408
0.08	0.11521
0.081	0.11633
0.082	0.11746
0.083	0.11858
0.084	0.11964
0.085	0.12068
0.086	0.12171
0.087	0.12274
0.088	0.12377
0.089	0.1248
0.09	0.12583
0.091	0.12686
0.092	0.12789
0.093	0.12892
0.094	0.12993
0.095	0.13086
0.096	0.1318
0.097	0.13274
0.098	0.13367
0.099	0.13461
0.1	0.13554
0.101	0.13648
0.102	0.13742
0.103	0.13835
0.104	0.13929
0.105	0.14015
0.106	0.14099
0.107	0.14183
0.108	0.14267
0.109	0.14351
0.11	0.14435
0.111	0.14519
0.112	0.14603
0.113	0.14688
0.114	0.14772
0.115	0.14852
0.116	0.14927
0.117	0.15001
0.118	0.15076
0.119	0.15151
0.12	0.15225
0.121	0.153
0.122	0.15375
0.123	0.15449
0.124	0.15524
0.125	0.15598
0.126	0.15664
0.127	0.15729
0.128	0.15794
0.129	0.1586
0.13	0.15925
0.131	0.1599
0.132	0.16055
0.133	0.16121
0.134	0.16186
0.135	0.16251
0.136	0.16311
0.137	0.16367
0.138	0.16423
0.139	0.16479
0.14	0.16535
0.141	0.16591
0.142	0.16647
0.143	0.16703
0.144	0.16759
0.145	0.16815
0.146	0.16869
0.147	0.16916
0.148	0.16963
0.149	0.1701
0.15	0.17057
0.151	0.17103
0.152	0.1715
0.153	0.17197
0.154	0.17244
0.155	0.17291
0.156	0.17338
0.157	0.17378
0.158	0.17416
0.159	0.17454
0.16	0.17492
0.161	0.17529
0.162	0.17567
0.163	0.17605
0.164	0.17643
0.165	0.17681
0.166	0.17719
0.167	0.17754
0.168	0.17783
0.169	0.17812
0.17	0.17842
0.171	0.17871
0.172	0.179
0.173	0.17929
0.174	0.17958
0.175	0.17987
0.176	0.18017
0.177	0.18046
0.178	0.18067
0.179	0.18088
0.18	0.18109
0.181	0.1813
0.182	0.1815
0.183	0.18171
0.184	0.18192
0.185	0.18212
0.186	0.18233
0.187	0.18254
0.188	0.18271
0.189	0.18283
0.19	0.18296
0.191	0.18308
0.192	0.18321
0.193	0.18333
0.194	0.18346
0.195	0.18358
0.196	0.18371
0.197	0.18384
0.198	0.18395
0.199	0.184
0.2	0.18405
0.201	0.18409
0.202	0.18414
0.203	0.18419
0.204	0.18423
0.205	0.18428
0.206	0.18433
0.207	0.18437
0.208	0.18442
0.209	0.18442
0.21	0.18439
0.211	0.18436
0.212	0.18433
0.213	0.1843
0.214	0.18427
0.215	0.18424
0.216	0.18422
0.217	0.18419
0.218	0.18416
0.219	0.18411
0.22	0.18401
0.221	0.18391
0.222	0.18381
0.223	0.18371
0.224	0.1836
0.225	0.1835
0.226	0.1834
0.227	0.1833
0.228	0.1832
0.229	0.1831
0.23	0.18294
0.231	0.18277
0.232	0.1826
0.233	0.18243
0.234	0.18226
0.235	0.18209
0.236	0.18192
0.237	0.18175
0.238	0.18158
0.239	0.18141
0.24	0.18121
0.241	0.18097
0.242	0.18074
0.243	0.1805
0.244	0.18027
0.245	0.18003
0.246	0.17979
0.247	0.17956
0.248	0.17932
0.249	0.17909
0.25	0.17885
0.251	0.17855
0.252	0.17825
0.253	0.17796
0.254	0.17766
0.255	0.17736
0.256	0.17706
0.257	0.17676
0.258	0.17647
0.259	0.17617
0.26	0.17587
0.261	0.17554
0.262	0.17518
0.263	0.17483
0.264	0.17447
0.265	0.17411
0.266	0.17376
0.267	0.1734
0.268	0.17304
0.269	0.17269
0.27	0.17233
0.271	0.17196
0.272	0.17155
0.273	0.17114
0.274	0.17073
0.275	0.17032
0.276	0.16991
0.277	0.16949
0.278	0.16908
0.279	0.16867
0.28	0.16826
0.281	0.16785
0.282	0.1674
0.283	0.16693
0.284	0.16647
0.285	0.16601
0.286	0.16554
0.287	0.16508
0.288	0.16462
0.289	0.16415
0.29	0.16369
0.291	0.16323
0.292	0.16275
0.293	0.16223
0.294	0.16172
0.295	0.16121
0.296	0.1607
0.297	0.16019
0.298	0.15967
0.299	0.15916
0.3	0.15865
0.301	0.15814
0.302	0.15763
0.303	0.15707
0.304	0.15652
0.305	0.15596
0.306	0.1554
0.307	0.15485
0.308	0.15429
0.309	0.15373
0.31	0.15318
0.311	0.15262
0.312	0.15206
0.313	0.15148
0.314	0.15089
0.315	0.15029
0.316	0.14969
0.317	0.14909
0.318	0.14849
0.319	0.14789
0.32	0.14729
0.321	0.14669
0.322	0.1461
0.323	0.14549
0.324	0.14486
0.325	0.14422
0.326	0.14358
0.327	0.14294
0.328	0.1423
0.329	0.14167
0.33	0.14103
0.331	0.14039
0.332	0.13975
0.333	0.13912
0.334	0.13845
0.335	0.13778
0.336	0.13711
0.337	0.13643
0.338	0.13576
0.339	0.13509
0.34	0.13441
0.341	0.13374
0.342	0.13307
0.343	0.13239
0.344	0.13171
0.345	0.13101
0.346	0.1303
0.347	0.12959
0.348	0.12889
0.349	0.12818
0.35	0.12747
0.351	0.12677
0.352	0.12606
0.353	0.12536
0.354	0.12465
0.355	0.12392
0.356	0.12318
0.357	0.12245
0.358	0.12171
0.359	0.12097
0.36	0.12024
0.361	0.1195
0.362	0.11876
0.363	0.11803
0.364	0.11729
0.365	0.11654
0.366	0.11578
0.367	0.11502
0.368	0.11425
0.369	0.11349
0.37	0.11272
0.371	0.11196
0.372	0.1112
0.373	0.11043
0.374	0.10967
0.375	0.10891
0.376	0.10812
0.377	0.10733
0.378	0.10654
0.379	0.10575
0.38	0.10496
0.381	0.10417
0.382	0.10339
0.383	0.1026
0.384	0.10181
0.385	0.10102
0.386	0.10022
0.387	0.099407
0.388	0.098596
0.389	0.097785
0.39	0.096974
0.391	0.096163
0.392	0.095352
0.393	0.094541
0.394	0.09373
0.395	0.09292
0.396	0.092105
0.397	0.091274
0.398	0.090444
0.399	0.089613
0.4	0.088782
0.401	0.087951
0.402	0.08712
0.403	0.086289
0.404	0.085458
0.405	0.084628
0.406	0.083797
0.407	0.082953
0.408	0.082104
0.409	0.081255
0.41	0.080407
0.411	0.079558
0.412	0.078709
0.413	0.077861
0.414	0.077012
0.415	0.076164
0.416	0.075315
0.417	0.074461
0.418	0.073597
0.419	0.072733
0.42	0.071869
0.421	0.071005
0.422	0.070141
0.423	0.069277
0.424	0.068413
0.425	0.067549
0.426	0.066685
0.427	0.065821
0.428	0.064944
0.429	0.064067
0.43	0.06319
0.431	0.062312
0.432	0.061435
0.433	0.060557
0.434	0.05968
0.435	0.058803
0.436	0.057925
0.437	0.057048
0.438	0.056165
0.439	0.055276
0.44	0.054387
0.441	0.053498
0.442	0.05261
0.443	0.051721
0.444	0.050832
0.445	0.049943
0.446	0.049055
0.447	0.048166
0.448	0.047276
0.449	0.046378
0.45	0.04548
0.451	0.044582
0.452	0.043684
0.453	0.042786
0.454	0.041888
0.455	0.040989
0.456	0.040091
0.457	0.039193
0.458	0.038295
0.459	0.037392
0.46	0.036487
0.461	0.035581
0.462	0.034676
0.463	0.03377
0.464	0.032865
0.465	0.031959
0.466	0.031054
0.467	0.030149
0.468	0.029243
0.469	0.028336
0.47	0.027425
0.471	0.026514
0.472	0.025603
0.473	0.024692
0.474	0.023781
0.475	0.02287
0.476	0.021959
0.477	0.021048
0.478	0.020137
0.479	0.019226
0.48	0.018312
0.481	0.017397
0.482	0.016483
0.483	0.015568
0.484	0.014653
0.485	0.013739
0.486	0.012824
0.487	0.01191
0.488	0.010995
0.489	0.01008
0.49	0.0091648
0.491	0.0082483
0.492	0.0073318
0.493	0.0064154
0.494	0.0054989
0.495	0.0045824
0.496	0.0036659
0.497	0.0027494
0.498	0.001833
0.499	0.00091647
0.5	0
0.501	-0.00091647
0.502	-0.0018329
0.503	-0.0027495
0.504	-0.0036659
0.505	-0.0045824
0.506	-0.0054989
0.507	-0.0064154
0.508	-0.0073319
0.509	-0.0082484
0.51	-0.0091648
0.511	-0.01008
0.512	-0.010995
0.513	-0.01191
0.514	-0.012824
0.515	-0.013739
0.516	-0.014653
0.517	-0.015568
0.518	-0.016483
0.519	-0.017397
0.52	-0.018312
0.521	-0.019226
0.522	-0.020137
0.523	-0.021048
0.524	-0.021959
0.525	-0.02287
0.526	-0.023781
0.527	-0.024692
0.528	-0.025603
0.529	-0.026514
0.53	-0.027425
0.531	-0.028336
0.532	-0.029243
0.533	-0.030149
0.534	-0.031054
0.535	-0.031959
0.536	-0.032865
0.537	-0.03377
0.538	-0.034676
0.539	-0.035581
0.54	-0.036487
0.541	-0.037392
0.542	-0.038295
0.543	-0.039193
0.544	-0.040091
0.545	-0.04099
0.546	-0.041888
0.547	-0.042786
0.548	-0.043684
0.549	-0.044582
0.55	-0.04548
0.551	-0.046378
0.552	-0.047276
0.553	-0.048166
0.554	-0.049055
0.555	-0.049943
0.556	-0.050832
0.557	-0.051721
0.558	-0.05261
0.559	-0.053498
0.56	-0.054387
0.561	-0.055276
0.562	-0.056165
0.563	-0.057048
0.564	-0.057925
0.565	-0.058803
0.566	-0.05968
0.567	-0.060557
0.568	-0.061435
0.569	-0.062312
0.57	-0.06319
0.571	-0.064067
0.572	-0.064944
0.573	-0.065821
0.574	-0.066685
0.575	-0.067549
0.576	-0.068413
0.577	-0.069277
0.578	-0.070141
0.579	-0.071005
0.58	-0.071869
0.581	-0.072733
0.582	-0.073597
0.583	-0.074461
0.584	-0.075315
0.585	-0.076164
0.586	-0.077012
0.587	-0.077861
0.588	-0.078709
0.589	-0.079558
0.59	-0.080407
0.591	-0.081255
0.592	-0.082104
0.593	-0.082953
0.594	-0.083797
0.595	-0.084628
0.596	-0.085458
0.597	-0.086289
0.598	-0.08712
0.599	-0.087951
0.6	-0.088782
0.601	-0.089613
0.602	-0.090444
0.603	-0.091274
0.604	-0.092105
0.605	-0.09292
0.606	-0.093731
0.607	-0.094541
0.608	-0.095352
0.609	-0.096163
0.61	-0.096974
0.611	-0.097785
0.612	-0.098596
0.613	-0.099407
0.614	-0.10022
0.615	-0.10102
0.616	-0.10181
0.617	-0.1026
0.618	-0.10339
0.619	-0.10417
0.62	-0.10496
0.621	-0.10575
0.622	-0.10654
0.623	-0.10733
0.624	-0.10812
0.625	-0.10891
0.626	-0.10967
0.627	-0.11043
0.628	-0.1112
0.629	-0.11196
0.63	-0.11272
0.631	-0.11349
0.632	-0.11425
0.633	-0.11502
0.634	-0.11578
0.635	-0.11654
0.636	-0.11729
0.637	-0.11803
0.638	-0.11876
0.639	-0.1195
0.64	-0.12024
0.641	-0.12097
0.642	-0.12171
0.643	-0.12245
0.644	-0.12318
0.645	-0.12392
0.646	-0.12465
0.647	-0.12536
0.648	-0.12606
0.649	-0.12677
0.65	-0.12747
0.651	-0.12818
0.652	-0.12889
0.653	-0.12959
0.654	-0.1303
0.655	-0.13101
0.656	-0.13171
0.657	-0.13239
0.658	-0.13307
0.659	-0.13374
0.66	-0.13441
0.661	-0.13509
0.662	-0.13576
0.663	-0.13643
0.664	-0.13711
0.665	-0.13778
0.666	-0.13845
0.667	-0.13912
0.668	-0.13975
0.669	-0.14039
0.67	-0.14103
0.671	-0.14167
0.672	-0.1423
0.673	-0.14294
0.674	-0.14358
0.675	-0.14422
0.676	-0.14486
0.677	-0.14549
0.678	-0.1461
0.679	-0.14669
0.68	-0.14729
0.681	-0.14789
0.682	-0.14849
0.683	-0.14909
0.684	-0.14969
0.685	-0.15029
0.686	-0.15089
0.687	-0.15148
0.688	-0.15206
0.689	-0.15262
0.69	-0.15318
0.691	-0.15373
0.692	-0.15429
0.693	-0.15485
0.694	-0.1554
0.695	-0.15596
0.696	-0.15652
0.697	-0.15707
0.698	-0.15763
0.699	-0.15814
0.7	-0.15865
0.701	-0.15916
0.702	-0.15967
0.703	-0.16019
0.704	-0.1607
0.705	-0.16121
0.706	-0.16172
0.707	-0.16223
0.708	-0.16275
0.709	-0.16323
0.71	-0.16369
0.711	-0.16415
0.712	-0.16462
0.713	-0.16508
0.714	-0.16554
0.715	-0.16601
0.716	-0.16647
0.717	-0.16693
0.718	-0.1674
0.719	-0.16785
0.72	-0.16826
0.721	-0.16867
0.722	-0.16908
0.723	-0.16949
0.724	-0.16991
0.725	-0.17032
0.726	-0.17073
0.727	-0.17114
0.728	-0.17155
0.729	-0.17196
0.73	-0.17233
0.731	-0.17269
0.732	-0.17304
0.733	-0.1734
0.734	-0.17376
0.735	-0.17411
0.736	-0.17447
0.737	-0.17483
0.738	-0.17518
0.739	-0.17554
0.74	-0.17587
0.741	-0.17617
0.742	-0.17647
0.743	-0.17676
0.744	-0.17706
0.745	-0.17736
0.746	-0.17766
0.747	-0.17796
0.748	-0.17825
0.749	-0.17855
0.75	-0.17885
0.751	-0.17909
0.752	-0.17932
0.753	-0.17956
0.754	-0.17979
0.755	-0.18003
0.756	-0.18027
0.757	-0.1805
0.758	-0.18074
0.759	-0.18097
0.76	-0.18121
0.761	-0.18141
0.762	-0.18158
0.763	-0.18175
0.764	-0.18192
0.765	-0.18209
0.766	-0.18226
0.767	-0.18243
0.768	-0.1826
0.769	-0.18277
0.77	-0.18294
0.771	-0.1831
0.772	-0.1832
0.773	-0.1833
0.774	-0.1834
0.775	-0.1835
0.776	-0.1836
0.777	-0.18371
0.778	-0.18381
0.779	-0.18391
0.78	-0.18401
0.781	-0.18411
0.782	-0.18416
0.783	-0.18419
0.784	-0.18422
0.785	-0.18424
0.786	-0.18427
0.787	-0.1843
0.788	-0.18433
0.789	-0.18436
0.79	-0.18439
0.791	-0.18442
0.792	-0.18442
0.793	-0.18437
0.794	-0.18433
0.795	-0.18428
0.796	-0.18423
0.797	-0.18419
0.798	-0.18414
0.799	-0.18409
0.8	-0.18405
0.801	-0.184
0.802	-0.18395
0.803	-0.18384
0.804	-0.18371
0.805	-0.18358
0.806	-0.18346
0.807	-0.18333
0.808	-0.18321
0.809	-0.18308
0.81	-0.18296
0.811	-0.18283
0.812	-0.18271
0.813	-0.18254
0.814	-0.18233
0.815	-0.18212
0.816	-0.18192
0.817	-0.18171
0.818	-0.1815
0.819	-0.1813
0.82	-0.18109
0.821	-0.18088
0.822	-0.18067
0.823	-0.18046
0.824	-0.18017
0.825	-0.17987
0.826	-0.17958
0.827	-0.17929
0.828	-0.179
0.829	-0.17871
0.83	-0.17842
0.831	-0.17812
0.832	-0.17783
0.833	-0.17754
0.834	-0.17719
0.835	-0.17681
0.836	-0.17643
0.837	-0.17605
0.838	-0.17567
0.839	-0.17529
0.84	-0.17492
0.841	-0.17454
0.842	-0.17416
0.843	-0.17378
0.844	-0.17338
0.845	-0.17291
0.846	-0.17244
0.847	-0.17197
0.848	-0.1715
0.849	-0.17103
0.85	-0.17057
0.851	-0.1701
0.852	-0.16963
0.853	-0.16916
0.854	-0.16869
0.855	-0.16815
0.856	-0.16759
0.857	-0.16703
0.858	-0.16647
0.859	-0.16591
0.86	-0.16535
0.861	-0.16479
0.862	-0.16423
0.863	-0.16367
0.864	-0.16311
0.865	-0.16251
0.866	-0.16186
0.867	-0.16121
0.868	-0.16055
0.869	-0.1599
0.87	-0.15925
0.871	-0.1586
0.872	-0.15794
0.873	-0.15729
0.874	-0.15664
0.875	-0.15598
0.876	-0.15524
0.877	-0.15449
0.878	-0.15375
0.879	-0.153
0.88	-0.15225
0.881	-0.15151
0.882	-0.15076
0.883	-0.15001
0.884	-0.14927
0.885	-0.14852
0.886	-0.14772
0.887	-0.14688
0.888	-0.14603
0.889	-0.14519
0.89	-0.14435
0.891	-0.14351
0.892	-0.14267
0.893	-0.14183
0.894	-0.14099
0.895	-0.14015
0.896	-0.13929
0.897	-0.13835
0.898	-0.13742
0.899	-0.13648
0.9	-0.13554
0.901	-0.13461
0.902	-0.13367
0.903	-0.13274
0.904	-0.1318
0.905	-0.13086
0.906	-0.12993
0.907	-0.12892
0.908	-0.12789
0.909	-0.12686
0.91	-0.12583
0.911	-0.1248
0.912	-0.12377
0.913	-0.12274
0.914	-0.12171
0.915	-0.12068
0.916	-0.11964
0.917	-0.11858
0.918	-0.11746
0.919	-0.11633
0.92	-0.11521
0.921	-0.11408
0.922	-0.11296
0.923	-0.11184
0.924	-0.11071
0.925	-0.10959
0.926	-0.10846
0.927	-0.10734
0.928	-0.10613
0.929	-0.10491
0.93	-0.1037
0.931	-0.10248
0.932	-0.10126
0.933	-0.10005
0.934	-0.098831
0.935	-0.097614
0.936	-0.096398
0.937	-0.095181
0.938	-0.09392
0.939	-0.092613
0.94	-0.091306
0.941	-0.089999
0.942	-0.088692
0.943	-0.087386
0.944	-0.086079
0.945	-0.084772
0.946	-0.083465
0.947	-0.082158
0.948	-0.080844
0.949	-0.07945
0.95	-0.078056
0.951	-0.076661
0.952	-0.075267
0.953	-0.073873
0.954	-0.072478
0.955	-0.071084
0.956	-0.06969
0.957	-0.068296
0.958	-0.066901
0.959	-0.065451
0.96	-0.063972
0.961	-0.062494
0.962	-0.061015
0.963	-0.059537
0.964	-0.058058
0.965	-0.05658
0.966	-0.055101
0.967	-0.053622
0.968	-0.052144
0.969	-0.050645
0.97	-0.049086
0.971	-0.047528
0.972	-0.045969
0.973	-0.04441
0.974	-0.042851
0.975	-0.041292
0.976	-0.039734
0.977	-0.038175
0.978	-0.036616
0.979	-0.035057
0.98	-0.033435
0.981	-0.0318
0.982	-0.030165
0.983	-0.02853
0.984	-0.026895
0.985	-0.02526
0.986	-0.023625
0.987	-0.02199
0.988	-0.020355
0.989	-0.01872
0.99	-0.017056
0.991	-0.01535
0.992	-0.013645
0.993	-0.011939
0.994	-0.010233
0.995	-0.0085279
0.996	-0.0068223
0.997	-0.0051168
0.998	-0.0034111
0.999	-0.0017056
1	0



==> results/lid_driven_cavity/squaremesh/re1_r275_k1_128_u1.txt <==
a	Points:1
1E-06	0
-0.0010981	0.001
-0.0021972	0.002
-0.0032962	0.003
-0.0043941	0.004
-0.0054807	0.005
-0.0065672	0.006
-0.0076537	0.007
-0.008738	0.008
-0.0098122	0.009
-0.010886	0.01
-0.011961	0.011
-0.013031	0.012
-0.014093	0.013
-0.015155	0.014
-0.016217	0.015
-0.017275	0.016
-0.018325	0.017
-0.019375	0.018
-0.020424	0.019
-0.021468	0.02
-0.022506	0.021
-0.023543	0.022
-0.02458	0.023
-0.025609	0.024
-0.026634	0.025
-0.027659	0.026
-0.028684	0.027
-0.029701	0.028
-0.030714	0.029
-0.031726	0.03
-0.032739	0.031
-0.033741	0.032
-0.034741	0.033
-0.035741	0.034
-0.036741	0.035
-0.03773	0.036
-0.038718	0.037
-0.039705	0.038
-0.040693	0.039
-0.041668	0.04
-0.042643	0.041
-0.043618	0.042
-0.044592	0.043
-0.045554	0.044
-0.046516	0.045
-0.047478	0.046
-0.048439	0.047
-0.049388	0.048
-0.050338	0.049
-0.051287	0.05
-0.052234	0.051
-0.053171	0.052
-0.054107	0.053
-0.055044	0.054
-0.055976	0.055
-0.0569	0.056
-0.057824	0.057
-0.058748	0.058
-0.059667	0.059
-0.060578	0.06
-0.06149	0.061
-0.062401	0.062
-0.063305	0.063
-0.064204	0.064
-0.065103	0.065
-0.066001	0.066
-0.066892	0.067
-0.067778	0.068
-0.068663	0.069
-0.069549	0.07
-0.070425	0.071
-0.071298	0.072
-0.07217	0.073
-0.073043	0.074
-0.073905	0.075
-0.074765	0.076
-0.075625	0.077
-0.076485	0.078
-0.077333	0.079
-0.07818	0.08
-0.079027	0.081
-0.079874	0.082
-0.080708	0.083
-0.081541	0.084
-0.082375	0.085
-0.083208	0.086
-0.084029	0.087
-0.08485	0.088
-0.085671	0.089
-0.08649	0.09
-0.087298	0.091
-0.088106	0.092
-0.088914	0.093
-0.089719	0.094
-0.090514	0.095
-0.091309	0.096
-0.092104	0.097
-0.092894	0.098
-0.093677	0.099
-0.094459	0.1
-0.095241	0.101
-0.096017	0.102
-0.096786	0.103
-0.097555	0.104
-0.098324	0.105
-0.099087	0.106
-0.099843	0.107
-0.1006	0.108
-0.10136	0.109
-0.1021	0.11
-0.10285	0.111
-0.10359	0.112
-0.10433	0.113
-0.10507	0.114
-0.1058	0.115
-0.10653	0.116
-0.10726	0.117
-0.10798	0.118
-0.1087	0.119
-0.10942	0.12
-0.11013	0.121
-0.11084	0.122
-0.11155	0.123
-0.11225	0.124
-0.11296	0.125
-0.11365	0.126
-0.11434	0.127
-0.11503	0.128
-0.11572	0.129
-0.1164	0.13
-0.11708	0.131
-0.11776	0.132
-0.11844	0.133
-0.11911	0.134
-0.11978	0.135
-0.12044	0.136
-0.12111	0.137
-0.12176	0.138
-0.12242	0.139
-0.12307	0.14
-0.12373	0.141
-0.12437	0.142
-0.12501	0.143
-0.12565	0.144
-0.12629	0.145
-0.12692	0.146
-0.12755	0.147
-0.12818	0.148
-0.12881	0.149
-0.12943	0.15
-0.13005	0.151
-0.13067	0.152
-0.13128	0.153
-0.13189	0.154
-0.13249	0.155
-0.1331	0.156
-0.1337	0.157
-0.13429	0.158
-0.13489	0.159
-0.13549	0.16
-0.13607	0.161
-0.13666	0.162
-0.13724	0.163
-0.13783	0.164
-0.1384	0.165
-0.13897	0.166
-0.13955	0.167
-0.14012	0.168
-0.14068	0.169
-0.14124	0.17
-0.14181	0.171
-0.14237	0.172
-0.14292	0.173
-0.14347	0.174
-0.14402	0.175
-0.14457	0.176
-0.14511	0.177
-0.14565	0.178
-0.14619	0.179
-0.14673	0.18
-0.14726	0.181
-0.14779	0.182
-0.14832	0.183
-0.14885	0.184
-0.14937	0.185
-0.14989	0.186
-0.15041	0.187
-0.15093	0.188
-0.15144	0.189
-0.15195	0.19
-0.15246	0.191
-0.15296	0.192
-0.15346	0.193
-0.15397	0.194
-0.15447	0.195
-0.15496	0.196
-0.15545	0.197
-0.15594	0.198
-0.15644	0.199
-0.15692	0.2
-0.1574	0.201
-0.15789	0.202
-0.15837	0.203
-0.15884	0.204
-0.15932	0.205
-0.15979	0.206
-0.16026	0.207
-0.16073	0.208
-0.16119	0.209
-0.16166	0.21
-0.16212	0.211
-0.16258	0.212
-0.16304	0.213
-0.16349	0.214
-0.16395	0.215
-0.1644	0.216
-0.16485	0.217
-0.1653	0.218
-0.16574	0.219
-0.16618	0.22
-0.16662	0.221
-0.16706	0.222
-0.1675	0.223
-0.16794	0.224
-0.16837	0.225
-0.1688	0.226
-0.16923	0.227
-0.16966	0.228
-0.17008	0.229
-0.17051	0.23
-0.17093	0.231
-0.17135	0.232
-0.17177	0.233
-0.17219	0.234
-0.1726	0.235
-0.17301	0.236
-0.17342	0.237
-0.17384	0.238
-0.17424	0.239
-0.17465	0.24
-0.17505	0.241
-0.17546	0.242
-0.17586	0.243
-0.17625	0.244
-0.17665	0.245
-0.17705	0.246
-0.17744	0.247
-0.17783	0.248
-0.17823	0.249
-0.17862	0.25
-0.179	0.251
-0.17939	0.252
-0.17977	0.253
-0.18016	0.254
-0.18054	0.255
-0.18092	0.256
-0.1813	0.257
-0.18168	0.258
-0.18205	0.259
-0.18242	0.26
-0.1828	0.261
-0.18317	0.262
-0.18354	0.263
-0.18391	0.264
-0.18427	0.265
-0.18464	0.266
-0.185	0.267
-0.18536	0.268
-0.18573	0.269
-0.18609	0.27
-0.18644	0.271
-0.1868	0.272
-0.18716	0.273
-0.18751	0.274
-0.18786	0.275
-0.18821	0.276
-0.18857	0.277
-0.18891	0.278
-0.18926	0.279
-0.18961	0.28
-0.18995	0.281
-0.1903	0.282
-0.19064	0.283
-0.19098	0.284
-0.19132	0.285
-0.19166	0.286
-0.19199	0.287
-0.19233	0.288
-0.19267	0.289
-0.193	0.29
-0.19333	0.291
-0.19366	0.292
-0.19399	0.293
-0.19432	0.294
-0.19465	0.295
-0.19497	0.296
-0.1953	0.297
-0.19562	0.298
-0.19594	0.299
-0.19627	0.3
-0.19659	0.301
-0.1969	0.302
-0.19722	0.303
-0.19754	0.304
-0.19785	0.305
-0.19817	0.306
-0.19848	0.307
-0.19879	0.308
-0.1991	0.309
-0.19941	0.31
-0.19972	0.311
-0.20003	0.312
-0.20033	0.313
-0.20064	0.314
-0.20094	0.315
-0.20124	0.316
-0.20154	0.317
-0.20184	0.318
-0.20214	0.319
-0.20244	0.32
-0.20274	0.321
-0.20303	0.322
-0.20332	0.323
-0.20362	0.324
-0.20391	0.325
-0.2042	0.326
-0.20449	0.327
-0.20478	0.328
-0.20506	0.329
-0.20535	0.33
-0.20563	0.331
-0.20592	0.332
-0.2062	0.333
-0.20648	0.334
-0.20676	0.335
-0.20704	0.336
-0.20732	0.337
-0.20759	0.338
-0.20787	0.339
-0.20815	0.34
-0.20842	0.341
-0.20869	0.342
-0.20896	0.343
-0.20923	0.344
-0.2095	0.345
-0.20976	0.346
-0.21003	0.347
-0.2103	0.348
-0.21056	0.349
-0.21082	0.35
-0.21108	0.351
-0.21134	0.352
-0.2116	0.353
-0.21186	0.354
-0.21211	0.355
-0.21237	0.356
-0.21262	0.357
-0.21287	0.358
-0.21313	0.359
-0.21337	0.36
-0.21362	0.361
-0.21387	0.362
-0.21412	0.363
-0.21436	0.364
-0.2146	0.365
-0.21485	0.366
-0.21509	0.367
-0.21533	0.368
-0.21557	0.369
-0.2158	0.37
-0.21604	0.371
-0.21627	0.372
-0.21651	0.373
-0.21674	0.374
-0.21697	0.375
-0.2172	0.376
-0.21743	0.377
-0.21765	0.378
-0.21788	0.379
-0.2181	0.38
-0.21832	0.381
-0.21854	0.382
-0.21877	0.383
-0.21898	0.384
-0.2192	0.385
-0.21941	0.386
-0.21963	0.387
-0.21984	0.388
-0.22005	0.389
-0.22026	0.39
-0.22047	0.391
-0.22067	0.392
-0.22088	0.393
-0.22108	0.394
-0.22129	0.395
-0.22149	0.396
-0.22168	0.397
-0.22188	0.398
-0.22208	0.399
-0.22227	0.4
-0.22247	0.401
-0.22266	0.402
-0.22285	0.403
-0.22303	0.404
-0.22322	0.405
-0.22341	0.406
-0.22359	0.407
-0.22377	0.408
-0.22395	0.409
-0.22413	0.41
-0.22431	0.411
-0.22448	0.412
-0.22465	0.413
-0.22483	0.414
-0.22499	0.415
-0.22516	0.416
-0.22533	0.417
-0.2255	0.418
-0.22566	0.419
-0.22582	0.42
-0.22598	0.421
-0.22614	0.422
-0.22629	0.423
-0.22644	0.424
-0.2266	0.425
-0.22675	0.426
-0.22689	0.427
-0.22704	0.428
-0.22718	0.429
-0.22733	0.43
-0.22747	0.431
-0.2276	0.432
-0.22774	0.433
-0.22788	0.434
-0.22801	0.435
-0.22814	0.436
-0.22827	0.437
-0.2284	0.438
-0.22852	0.439
-0.22864	0.44
-0.22876	0.441
-0.22888	0.442
-0.22899	0.443
-0.22911	0.444
-0.22922	0.445
-0.22933	0.446
-0.22944	0.447
-0.22954	0.448
-0.22965	0.449
-0.22975	0.45
-0.22984	0.451
-0.22994	0.452
-0.23004	0.453
-0.23013	0.454
-0.23021	0.455
-0.2303	0.456
-0.23039	0.457
-0.23047	0.458
-0.23055	0.459
-0.23063	0.46
-0.2307	0.461
-0.23077	0.462
-0.23084	0.463
-0.23091	0.464
-0.23098	0.465
-0.23104	0.466
-0.2311	0.467
-0.23116	0.468
-0.23121	0.469
-0.23126	0.47
-0.23131	0.471
-0.23136	0.472
-0.2314	0.473
-0.23144	0.474
-0.23148	0.475
-0.23152	0.476
-0.23155	0.477
-0.23158	0.478
-0.23161	0.479
-0.23164	0.48
-0.23166	0.481
-0.23167	0.482
-0.23169	0.483
-0.23171	0.484
-0.23172	0.485
-0.23172	0.486
-0.23173	0.487
-0.23173	0.488
-0.23173	0.489
-0.23172	0.49
-0.23171	0.491
-0.23171	0.492
-0.23169	0.493
-0.23167	0.494
-0.23165	0.495
-0.23163	0.496
-0.2316	0.497
-0.23157	0.498
-0.23154	0.499
-0.2315	0.5
-0.23146	0.501
-0.23141	0.502
-0.23137	0.503
-0.23132	0.504
-0.23126	0.505
-0.2312	0.506
-0.23115	0.507
-0.23108	0.508
-0.23101	0.509
-0.23094	0.51
-0.23087	0.511
-0.23079	0.512
-0.2307	0.513
-0.23062	0.514
-0.23053	0.515
-0.23044	0.516
-0.23034	0.517
-0.23023	0.518
-0.23013	0.519
-0.23002	0.52
-0.22991	0.521
-0.22979	0.522
-0.22967	0.523
-0.22955	0.524
-0.22942	0.525
-0.22928	0.526
-0.22915	0.527
-0.22901	0.528
-0.22886	0.529
-0.22871	0.53
-0.22856	0.531
-0.2284	0.532
-0.22823	0.533
-0.22807	0.534
-0.2279	0.535
-0.22772	0.536
-0.22754	0.537
-0.22736	0.538
-0.22717	0.539
-0.22697	0.54
-0.22677	0.541
-0.22657	0.542
-0.22637	0.543
-0.22615	0.544
-0.22593	0.545
-0.22571	0.546
-0.22549	0.547
-0.22526	0.548
-0.22502	0.549
-0.22478	0.55
-0.22454	0.551
-0.22428	0.552
-0.22402	0.553
-0.22376	0.554
-0.2235	0.555
-0.22322	0.556
-0.22295	0.557
-0.22267	0.558
-0.22238	0.559
-0.22208	0.56
-0.22178	0.561
-0.22148	0.562
-0.22118	0.563
-0.22086	0.564
-0.22053	0.565
-0.22021	0.566
-0.21988	0.567
-0.21954	0.568
-0.21919	0.569
-0.21885	0.57
-0.21849	0.571
-0.21813	0.572
-0.21776	0.573
-0.2174	0.574
-0.21701	0.575
-0.21662	0.576
-0.21623	0.577
-0.21584	0.578
-0.21543	0.579
-0.21502	0.58
-0.21461	0.581
-0.21419	0.582
-0.21375	0.583
-0.21331	0.584
-0.21287	0.585
-0.21243	0.586
-0.21197	0.587
-0.2115	0.588
-0.21104	0.589
-0.21057	0.59
-0.21007	0.591
-0.20958	0.592
-0.20909	0.593
-0.20859	0.594
-0.20806	0.595
-0.20754	0.596
-0.20702	0.597
-0.20649	0.598
-0.20594	0.599
-0.20539	0.6
-0.20484	0.601
-0.20427	0.602
-0.20369	0.603
-0.20311	0.604
-0.20253	0.605
-0.20193	0.606
-0.20132	0.607
-0.20071	0.608
-0.20009	0.609
-0.19946	0.61
-0.19881	0.611
-0.19817	0.612
-0.19752	0.613
-0.19685	0.614
-0.19617	0.615
-0.19549	0.616
-0.19481	0.617
-0.1941	0.618
-0.19338	0.619
-0.19267	0.62
-0.19195	0.621
-0.1912	0.622
-0.19045	0.623
-0.18969	0.624
-0.18894	0.625
-0.18815	0.626
-0.18735	0.627
-0.18656	0.628
-0.18576	0.629
-0.18492	0.63
-0.18409	0.631
-0.18325	0.632
-0.18241	0.633
-0.18153	0.634
-0.18065	0.635
-0.17977	0.636
-0.17888	0.637
-0.17795	0.638
-0.17703	0.639
-0.1761	0.64
-0.17516	0.641
-0.17418	0.642
-0.1732	0.643
-0.17222	0.644
-0.17122	0.645
-0.17019	0.646
-0.16916	0.647
-0.16813	0.648
-0.16706	0.649
-0.16597	0.65
-0.16487	0.651
-0.16378	0.652
-0.16264	0.653
-0.16148	0.654
-0.16031	0.655
-0.15915	0.656
-0.15792	0.657
-0.15667	0.658
-0.15542	0.659
-0.15417	0.66
-0.1528	0.661
-0.15141	0.662
-0.15001	0.663
-0.14862	0.664
-0.14704	0.665
-0.14544	0.666
-0.14384	0.667
-0.14224	0.668
-0.14055	0.669
-0.13885	0.67
-0.13716	0.671
-0.13545	0.672
-0.13368	0.673
-0.13191	0.674
-0.13014	0.675
-0.12835	0.676
-0.12652	0.677
-0.12468	0.678
-0.12284	0.679
-0.12099	0.68
-0.11909	0.681
-0.11719	0.682
-0.11529	0.683
-0.11337	0.684
-0.11141	0.685
-0.10946	0.686
-0.1075	0.687
-0.10552	0.688
-0.10352	0.689
-0.10151	0.69
-0.099499	0.691
-0.097461	0.692
-0.095402	0.693
-0.093343	0.694
-0.091284	0.695
-0.089192	0.696
-0.087084	0.697
-0.084976	0.698
-0.082868	0.699
-0.080722	0.7
-0.078566	0.701
-0.07641	0.702
-0.074254	0.703
-0.072059	0.704
-0.069856	0.705
-0.067654	0.706
-0.065451	0.707
-0.063206	0.708
-0.060959	0.709
-0.058712	0.71
-0.056463	0.711
-0.054171	0.712
-0.051879	0.713
-0.049587	0.714
-0.047288	0.715
-0.044952	0.716
-0.042616	0.717
-0.040281	0.718
-0.037934	0.719
-0.035556	0.72
-0.033177	0.721
-0.030798	0.722
-0.028405	0.723
-0.025985	0.724
-0.023564	0.725
-0.021143	0.726
-0.018703	0.727
-0.016241	0.728
-0.013779	0.729
-0.011317	0.73
-0.0088324	0.731
-0.0063286	0.732
-0.0038248	0.733
-0.0013209	0.734
0.0012114	0.735
0.0037559	0.736
0.0063004	0.737
0.0088449	0.738
0.011419	0.739
0.014003	0.74
0.016588	0.741
0.019173	0.742
0.021793	0.743
0.024419	0.744
0.027045	0.745
0.02967	0.746
0.032332	0.747
0.034998	0.748
0.037664	0.749
0.04033	0.75
0.043036	0.751
0.045742	0.752
0.048447	0.753
0.051156	0.754
0.053901	0.755
0.056646	0.756
0.059392	0.757
0.062144	0.758
0.064928	0.759
0.067711	0.76
0.070495	0.761
0.073289	0.762
0.076113	0.763
0.078936	0.764
0.081759	0.765
0.084597	0.766
0.08746	0.767
0.090322	0.768
0.093184	0.769
0.096064	0.77
0.098964	0.771
0.10186	0.772
0.10476	0.773
0.10769	0.774
0.11063	0.775
0.11357	0.776
0.1165	0.777
0.11947	0.778
0.12245	0.779
0.12543	0.78
0.1284	0.781
0.13141	0.782
0.13443	0.783
0.13744	0.784
0.14046	0.785
0.14351	0.786
0.14656	0.787
0.14961	0.788
0.15267	0.789
0.15576	0.79
0.15885	0.791
0.16194	0.792
0.16503	0.793
0.16816	0.794
0.17129	0.795
0.17442	0.796
0.17756	0.797
0.18072	0.798
0.18389	0.799
0.18706	0.8
0.19024	0.801
0.19344	0.802
0.19665	0.803
0.19985	0.804
0.20307	0.805
0.20631	0.806
0.20955	0.807
0.21279	0.808
0.21605	0.809
0.21933	0.81
0.22261	0.811
0.22589	0.812
0.22919	0.813
0.23251	0.814
0.23583	0.815
0.23914	0.816
0.24248	0.817
0.24584	0.818
0.24919	0.819
0.25255	0.82
0.25592	0.821
0.25932	0.822
0.26271	0.823
0.2661	0.824
0.26952	0.825
0.27294	0.826
0.27637	0.827
0.2798	0.828
0.28326	0.829
0.28673	0.83
0.29019	0.831
0.29366	0.832
0.29716	0.833
0.30066	0.834
0.30416	0.835
0.30766	0.836
0.3112	0.837
0.31473	0.838
0.31827	0.839
0.32182	0.84
0.32539	0.841
0.32896	0.842
0.33254	0.843
0.33612	0.844
0.33973	0.845
0.34334	0.846
0.34695	0.847
0.35057	0.848
0.35422	0.849
0.35787	0.85
0.36151	0.851
0.36518	0.852
0.36886	0.853
0.37254	0.854
0.37622	0.855
0.37992	0.856
0.38364	0.857
0.38735	0.858
0.39107	0.859
0.39481	0.86
0.39856	0.861
0.40232	0.862
0.40607	0.863
0.40985	0.864
0.41364	0.865
0.41742	0.866
0.42121	0.867
0.42503	0.868
0.42885	0.869
0.43267	0.87
0.4365	0.871
0.44035	0.872
0.44421	0.873
0.44807	0.874
0.45193	0.875
0.45582	0.876
0.45971	0.877
0.46361	0.878
0.4675	0.879
0.47143	0.88
0.47536	0.881
0.47928	0.882
0.48322	0.883
0.48718	0.884
0.49114	0.885
0.4951	0.886
0.49907	0.887
0.50306	0.888
0.50706	0.889
0.51105	0.89
0.51506	0.891
0.51909	0.892
0.52312	0.893
0.52715	0.894
0.5312	0.895
0.53526	0.896
0.53932	0.897
0.54338	0.898
0.54746	0.899
0.55156	0.9
0.55566	0.901
0.55975	0.902
0.56387	0.903
0.568	0.904
0.57213	0.905
0.57626	0.906
0.58041	0.907
0.58457	0.908
0.58873	0.909
0.5929	0.91
0.59708	0.911
0.60128	0.912
0.60547	0.913
0.60967	0.914
0.61389	0.915
0.61812	0.916
0.62234	0.917
0.62657	0.918
0.63083	0.919
0.63509	0.92
0.63934	0.921
0.64361	0.922
0.6479	0.923
0.65219	0.924
0.65648	0.925
0.66077	0.926
0.66509	0.927
0.66941	0.928
0.67373	0.929
0.67807	0.93
0.68242	0.931
0.68677	0.932
0.69112	0.933
0.69549	0.934
0.69987	0.935
0.70425	0.936
0.70864	0.937
0.71304	0.938
0.71745	0.939
0.72186	0.94
0.72628	0.941
0.73071	0.942
0.73515	0.943
0.73959	0.944
0.74404	0.945
0.7485	0.946
0.75297	0.947
0.75745	0.948
0.76192	0.949
0.76641	0.95
0.77092	0.951
0.77542	0.952
0.77992	0.953
0.78445	0.954
0.78898	0.955
0.79351	0.956
0.79805	0.957
0.8026	0.958
0.80716	0.959
0.81172	0.96
0.81628	0.961
0.82087	0.962
0.82546	0.963
0.83005	0.964
0.83464	0.965
0.83926	0.966
0.84388	0.967
0.84849	0.968
0.85312	0.969
0.85776	0.97
0.86241	0.971
0.86705	0.972
0.8717	0.973
0.87638	0.974
0.88105	0.975
0.88572	0.976
0.8904	0.977
0.8951	0.978
0.8998	0.979
0.9045	0.98
0.90921	0.981
0.91393	0.982
0.91866	0.983
0.92339	0.984
0.92813	0.985
0.93288	0.986
0.93763	0.987
0.94238	0.988
0.94715	0.989
0.95193	0.99
0.9567	0.991
0.96148	0.992
0.96628	0.993
0.97108	0.994
0.97589	0.995
0.98069	0.996
0.98551	0.997
0.99034	0.998
0.99517	0.999
1	1



==> results/lid_driven_cavity/squaremesh/re1_r275_k1_128_u2.txt <==
Points:0	b
0	0
0.001	0.002148
0.002	0.004296
0.003	0.0064439
0.004	0.00859
0.005	0.010718
0.006	0.012846
0.007	0.014974
0.008	0.017093
0.009	0.019197
0.01	0.021301
0.011	0.023404
0.012	0.025502
0.013	0.027583
0.014	0.029665
0.015	0.031746
0.016	0.033817
0.017	0.035872
0.018	0.037928
0.019	0.039983
0.02	0.042027
0.021	0.044057
0.022	0.046087
0.023	0.048117
0.024	0.05013
0.025	0.052133
0.026	0.054135
0.027	0.056137
0.028	0.058121
0.029	0.060096
0.03	0.062071
0.031	0.064045
0.032	0.065997
0.033	0.067942
0.034	0.069886
0.035	0.071831
0.036	0.07375
0.037	0.075664
0.038	0.077578
0.039	0.079492
0.04	0.081376
0.041	0.083257
0.042	0.085139
0.043	0.087019
0.044	0.088869
0.045	0.090719
0.046	0.092568
0.047	0.094414
0.048	0.096229
0.049	0.098044
0.05	0.099859
0.051	0.10167
0.052	0.10345
0.053	0.10523
0.054	0.10701
0.055	0.10878
0.056	0.11052
0.057	0.11226
0.058	0.11401
0.059	0.11574
0.06	0.11745
0.061	0.11915
0.062	0.12086
0.063	0.12255
0.064	0.12422
0.065	0.12589
0.066	0.12756
0.067	0.1292
0.068	0.13083
0.069	0.13246
0.07	0.1341
0.071	0.1357
0.072	0.13729
0.073	0.13888
0.074	0.14047
0.075	0.14203
0.076	0.14358
0.077	0.14513
0.078	0.14668
0.079	0.14819
0.08	0.1497
0.081	0.15121
0.082	0.15271
0.083	0.15418
0.084	0.15565
0.085	0.15711
0.086	0.15858
0.087	0.16
0.088	0.16142
0.089	0.16284
0.09	0.16426
0.091	0.16564
0.092	0.16702
0.093	0.1684
0.094	0.16976
0.095	0.1711
0.096	0.17243
0.097	0.17377
0.098	0.17508
0.099	0.17637
0.1	0.17766
0.101	0.17895
0.102	0.18022
0.103	0.18147
0.104	0.18271
0.105	0.18395
0.106	0.18517
0.107	0.18637
0.108	0.18757
0.109	0.18876
0.11	0.18993
0.111	0.19108
0.112	0.19223
0.113	0.19338
0.114	0.1945
0.115	0.19561
0.116	0.19671
0.117	0.19781
0.118	0.19888
0.119	0.19994
0.12	0.20099
0.121	0.20205
0.122	0.20307
0.123	0.20408
0.124	0.20509
0.125	0.2061
0.126	0.20706
0.127	0.20802
0.128	0.20899
0.129	0.20994
0.13	0.21086
0.131	0.21177
0.132	0.21269
0.133	0.2136
0.134	0.21447
0.135	0.21533
0.136	0.2162
0.137	0.21706
0.138	0.21788
0.139	0.2187
0.14	0.21952
0.141	0.22032
0.142	0.2211
0.143	0.22187
0.144	0.22265
0.145	0.2234
0.146	0.22413
0.147	0.22486
0.148	0.22558
0.149	0.22628
0.15	0.22697
0.151	0.22765
0.152	0.22833
0.153	0.22898
0.154	0.22962
0.155	0.23025
0.156	0.23089
0.157	0.23149
0.158	0.23208
0.159	0.23267
0.16	0.23326
0.161	0.23381
0.162	0.23436
0.163	0.2349
0.164	0.23545
0.165	0.23595
0.166	0.23645
0.167	0.23695
0.168	0.23745
0.169	0.2379
0.17	0.23836
0.171	0.23882
0.172	0.23927
0.173	0.23968
0.174	0.24009
0.175	0.24051
0.176	0.24091
0.177	0.24128
0.178	0.24165
0.179	0.24202
0.18	0.24238
0.181	0.2427
0.182	0.24303
0.183	0.24336
0.184	0.24367
0.185	0.24395
0.186	0.24424
0.187	0.24453
0.188	0.24479
0.189	0.24504
0.19	0.24528
0.191	0.24552
0.192	0.24574
0.193	0.24595
0.194	0.24615
0.195	0.24636
0.196	0.24653
0.197	0.2467
0.198	0.24686
0.199	0.24702
0.2	0.24716
0.201	0.24728
0.202	0.24741
0.203	0.24753
0.204	0.24762
0.205	0.24771
0.206	0.24779
0.207	0.24788
0.208	0.24793
0.209	0.24797
0.21	0.24802
0.211	0.24807
0.212	0.24808
0.213	0.24809
0.214	0.2481
0.215	0.2481
0.216	0.24808
0.217	0.24805
0.218	0.24802
0.219	0.24799
0.22	0.24792
0.221	0.24786
0.222	0.2478
0.223	0.24772
0.224	0.24762
0.225	0.24753
0.226	0.24743
0.227	0.24731
0.228	0.24718
0.229	0.24705
0.23	0.24691
0.231	0.24676
0.232	0.24659
0.233	0.24642
0.234	0.24626
0.235	0.24607
0.236	0.24587
0.237	0.24566
0.238	0.24546
0.239	0.24524
0.24	0.245
0.241	0.24477
0.242	0.24453
0.243	0.24427
0.244	0.244
0.245	0.24374
0.246	0.24347
0.247	0.24317
0.248	0.24287
0.249	0.24258
0.25	0.24228
0.251	0.24194
0.252	0.24161
0.253	0.24128
0.254	0.24095
0.255	0.24059
0.256	0.24023
0.257	0.23987
0.258	0.2395
0.259	0.23911
0.26	0.23872
0.261	0.23832
0.262	0.23792
0.263	0.2375
0.264	0.23708
0.265	0.23666
0.266	0.23623
0.267	0.23578
0.268	0.23533
0.269	0.23488
0.27	0.23441
0.271	0.23393
0.272	0.23346
0.273	0.23298
0.274	0.23248
0.275	0.23197
0.276	0.23147
0.277	0.23096
0.278	0.23044
0.279	0.2299
0.28	0.22937
0.281	0.22883
0.282	0.22828
0.283	0.22772
0.284	0.22716
0.285	0.22659
0.286	0.22601
0.287	0.22542
0.288	0.22484
0.289	0.22425
0.29	0.22364
0.291	0.22302
0.292	0.22241
0.293	0.2218
0.294	0.22116
0.295	0.22052
0.296	0.21988
0.297	0.21924
0.298	0.21858
0.299	0.21791
0.3	0.21725
0.301	0.21658
0.302	0.21589
0.303	0.2152
0.304	0.21452
0.305	0.21382
0.306	0.21311
0.307	0.2124
0.308	0.21169
0.309	0.21096
0.31	0.21023
0.311	0.20949
0.312	0.20876
0.313	0.20801
0.314	0.20725
0.315	0.2065
0.316	0.20574
0.317	0.20497
0.318	0.20419
0.319	0.20341
0.32	0.20263
0.321	0.20183
0.322	0.20103
0.323	0.20023
0.324	0.19943
0.325	0.19861
0.326	0.19778
0.327	0.19696
0.328	0.19614
0.329	0.19529
0.33	0.19445
0.331	0.1936
0.332	0.19276
0.333	0.1919
0.334	0.19103
0.335	0.19017
0.336	0.1893
0.337	0.18842
0.338	0.18753
0.339	0.18665
0.34	0.18576
0.341	0.18485
0.342	0.18395
0.343	0.18304
0.344	0.18214
0.345	0.18121
0.346	0.18029
0.347	0.17936
0.348	0.17843
0.349	0.17749
0.35	0.17655
0.351	0.17561
0.352	0.17466
0.353	0.1737
0.354	0.17274
0.355	0.17178
0.356	0.17081
0.357	0.16983
0.358	0.16885
0.359	0.16787
0.36	0.16689
0.361	0.16589
0.362	0.1649
0.363	0.1639
0.364	0.16289
0.365	0.16188
0.366	0.16087
0.367	0.15986
0.368	0.15884
0.369	0.15781
0.37	0.15678
0.371	0.15575
0.372	0.15471
0.373	0.15367
0.374	0.15262
0.375	0.15158
0.376	0.15052
0.377	0.14946
0.378	0.1484
0.379	0.14734
0.38	0.14627
0.381	0.14519
0.382	0.14412
0.383	0.14304
0.384	0.14196
0.385	0.14087
0.386	0.13978
0.387	0.13869
0.388	0.13759
0.389	0.13649
0.39	0.13539
0.391	0.13428
0.392	0.13316
0.393	0.13205
0.394	0.13093
0.395	0.12981
0.396	0.12869
0.397	0.12756
0.398	0.12643
0.399	0.1253
0.4	0.12416
0.401	0.12302
0.402	0.12188
0.403	0.12073
0.404	0.11958
0.405	0.11842
0.406	0.11727
0.407	0.11611
0.408	0.11495
0.409	0.11378
0.41	0.11262
0.411	0.11145
0.412	0.11027
0.413	0.1091
0.414	0.10793
0.415	0.10674
0.416	0.10556
0.417	0.10437
0.418	0.10319
0.419	0.10199
0.42	0.1008
0.421	0.099605
0.422	0.098411
0.423	0.097206
0.424	0.096002
0.425	0.094798
0.426	0.093592
0.427	0.09238
0.428	0.091168
0.429	0.089955
0.43	0.08874
0.431	0.087518
0.432	0.086297
0.433	0.085076
0.434	0.083851
0.435	0.082622
0.436	0.081393
0.437	0.080164
0.438	0.078931
0.439	0.077694
0.44	0.076457
0.441	0.07522
0.442	0.073979
0.443	0.072736
0.444	0.071492
0.445	0.070248
0.446	0.069
0.447	0.06775
0.448	0.0665
0.449	0.06525
0.45	0.063995
0.451	0.062739
0.452	0.061482
0.453	0.060226
0.454	0.058965
0.455	0.057703
0.456	0.056441
0.457	0.055179
0.458	0.053912
0.459	0.052645
0.46	0.051378
0.461	0.050111
0.462	0.04884
0.463	0.047568
0.464	0.046296
0.465	0.045024
0.466	0.043748
0.467	0.042472
0.468	0.041196
0.469	0.039919
0.47	0.03864
0.471	0.03736
0.472	0.03608
0.473	0.0348
0.474	0.033517
0.475	0.032234
0.476	0.030951
0.477	0.029667
0.478	0.028382
0.479	0.027096
0.48	0.025811
0.481	0.024524
0.482	0.023236
0.483	0.021948
0.484	0.02066
0.485	0.019372
0.486	0.018082
0.487	0.016792
0.488	0.015502
0.489	0.014212
0.49	0.012921
0.491	0.01163
0.492	0.010339
0.493	0.0090468
0.494	0.0077547
0.495	0.0064626
0.496	0.0051705
0.497	0.0038779
0.498	0.0025853
0.499	0.0012926
0.5	0
0.501	-0.0012926
0.502	-0.0025852
0.503	-0.0038779
0.504	-0.0051705
0.505	-0.0064625
0.506	-0.0077546
0.507	-0.0090468
0.508	-0.010338
0.509	-0.011629
0.51	-0.01292
0.511	-0.014211
0.512	-0.015501
0.513	-0.016791
0.514	-0.018081
0.515	-0.019371
0.516	-0.02066
0.517	-0.021948
0.518	-0.023236
0.519	-0.024524
0.52	-0.025811
0.521	-0.027096
0.522	-0.028382
0.523	-0.029667
0.524	-0.03095
0.525	-0.032233
0.526	-0.033516
0.527	-0.034799
0.528	-0.03608
0.529	-0.037359
0.53	-0.038639
0.531	-0.039919
0.532	-0.041196
0.533	-0.042472
0.534	-0.043747
0.535	-0.045023
0.536	-0.046295
0.537	-0.047567
0.538	-0.048839
0.539	-0.050111
0.54	-0.051378
0.541	-0.052645
0.542	-0.053912
0.543	-0.055178
0.544	-0.05644
0.545	-0.057702
0.546	-0.058964
0.547	-0.060225
0.548	-0.061482
0.549	-0.062738
0.55	-0.063995
0.551	-0.06525
0.552	-0.0665
0.553	-0.06775
0.554	-0.069
0.555	-0.070247
0.556	-0.071491
0.557	-0.072735
0.558	-0.073979
0.559	-0.07522
0.56	-0.076457
0.561	-0.077693
0.562	-0.07893
0.563	-0.080163
0.564	-0.081392
0.565	-0.082621
0.566	-0.083851
0.567	-0.085075
0.568	-0.086297
0.569	-0.087518
0.57	-0.088739
0.571	-0.089954
0.572	-0.091167
0.573	-0.09238
0.574	-0.093592
0.575	-0.094798
0.576	-0.096002
0.577	-0.097206
0.578	-0.09841
0.579	-0.099605
0.58	-0.1008
0.581	-0.10199
0.582	-0.10319
0.583	-0.10437
0.584	-0.10556
0.585	-0.10674
0.586	-0.10793
0.587	-0.1091
0.588	-0.11027
0.589	-0.11145
0.59	-0.11262
0.591	-0.11378
0.592	-0.11495
0.593	-0.11611
0.594	-0.11727
0.595	-0.11842
0.596	-0.11958
0.597	-0.12073
0.598	-0.12188
0.599	-0.12302
0.6	-0.12416
0.601	-0.1253
0.602	-0.12643
0.603	-0.12756
0.604	-0.12868
0.605	-0.12981
0.606	-0.13093
0.607	-0.13205
0.608	-0.13316
0.609	-0.13428
0.61	-0.13538
0.611	-0.13649
0.612	-0.13759
0.613	-0.13869
0.614	-0.13978
0.615	-0.14087
0.616	-0.14196
0.617	-0.14304
0.618	-0.14412
0.619	-0.14519
0.62	-0.14627
0.621	-0.14734
0.622	-0.1484
0.623	-0.14946
0.624	-0.15052
0.625	-0.15158
0.626	-0.15262
0.627	-0.15367
0.628	-0.15471
0.629	-0.15575
0.63	-0.15678
0.631	-0.15781
0.632	-0.15884
0.633	-0.15986
0.634	-0.16087
0.635	-0.16188
0.636	-0.16289
0.637	-0.1639
0.638	-0.1649
0.639	-0.16589
0.64	-0.16689
0.641	-0.16787
0.642	-0.16885
0.643	-0.16983
0.644	-0.17081
0.645	-0.17178
0.646	-0.17274
0.647	-0.1737
0.648	-0.17466
0.649	-0.17561
0.65	-0.17655
0.651	-0.17749
0.652	-0.17843
0.653	-0.17936
0.654	-0.18029
0.655	-0.18121
0.656	-0.18213
0.657	-0.18304
0.658	-0.18395
0.659	-0.18485
0.66	-0.18576
0.661	-0.18664
0.662	-0.18753
0.663	-0.18842
0.664	-0.1893
0.665	-0.19017
0.666	-0.19103
0.667	-0.1919
0.668	-0.19276
0.669	-0.1936
0.67	-0.19445
0.671	-0.19529
0.672	-0.19614
0.673	-0.19696
0.674	-0.19778
0.675	-0.19861
0.676	-0.19943
0.677	-0.20023
0.678	-0.20103
0.679	-0.20183
0.68	-0.20263
0.681	-0.20341
0.682	-0.20419
0.683	-0.20497
0.684	-0.20574
0.685	-0.2065
0.686	-0.20725
0.687	-0.20801
0.688	-0.20876
0.689	-0.20949
0.69	-0.21023
0.691	-0.21096
0.692	-0.21168
0.693	-0.2124
0.694	-0.21311
0.695	-0.21382
0.696	-0.21452
0.697	-0.2152
0.698	-0.21589
0.699	-0.21658
0.7	-0.21725
0.701	-0.21791
0.702	-0.21858
0.703	-0.21924
0.704	-0.21988
0.705	-0.22052
0.706	-0.22116
0.707	-0.2218
0.708	-0.22241
0.709	-0.22302
0.71	-0.22364
0.711	-0.22425
0.712	-0.22484
0.713	-0.22542
0.714	-0.22601
0.715	-0.22659
0.716	-0.22716
0.717	-0.22772
0.718	-0.22828
0.719	-0.22883
0.72	-0.22937
0.721	-0.2299
0.722	-0.23044
0.723	-0.23096
0.724	-0.23147
0.725	-0.23197
0.726	-0.23248
0.727	-0.23298
0.728	-0.23346
0.729	-0.23393
0.73	-0.23441
0.731	-0.23488
0.732	-0.23533
0.733	-0.23578
0.734	-0.23623
0.735	-0.23666
0.736	-0.23708
0.737	-0.2375
0.738	-0.23792
0.739	-0.23832
0.74	-0.23872
0.741	-0.23911
0.742	-0.2395
0.743	-0.23987
0.744	-0.24023
0.745	-0.24059
0.746	-0.24095
0.747	-0.24128
0.748	-0.24161
0.749	-0.24194
0.75	-0.24228
0.751	-0.24258
0.752	-0.24287
0.753	-0.24317
0.754	-0.24347
0.755	-0.24374
0.756	-0.244
0.757	-0.24427
0.758	-0.24453
0.759	-0.24477
0.76	-0.245
0.761	-0.24524
0.762	-0.24546
0.763	-0.24566
0.764	-0.24587
0.765	-0.24607
0.766	-0.24626
0.767	-0.24642
0.768	-0.24659
0.769	-0.24676
0.77	-0.24691
0.771	-0.24705
0.772	-0.24718
0.773	-0.24731
0.774	-0.24743
0.775	-0.24753
0.776	-0.24762
0.777	-0.24772
0.778	-0.2478
0.779	-0.24786
0.78	-0.24792
0.781	-0.24799
0.782	-0.24802
0.783	-0.24805
0.784	-0.24808
0.785	-0.2481
0.786	-0.2481
0.787	-0.24809
0.788	-0.24808
0.789	-0.24807
0.79	-0.24802
0.791	-0.24797
0.792	-0.24793
0.793	-0.24788
0.794	-0.24779
0.795	-0.24771
0.796	-0.24762
0.797	-0.24753
0.798	-0.24741
0.799	-0.24728
0.8	-0.24716
0.801	-0.24702
0.802	-0.24686
0.803	-0.2467
0.804	-0.24653
0.805	-0.24636
0.806	-0.24615
0.807	-0.24595
0.808	-0.24574
0.809	-0.24552
0.81	-0.24528
0.811	-0.24504
0.812	-0.24479
0.813	-0.24453
0.814	-0.24424
0.815	-0.24395
0.816	-0.24367
0.817	-0.24336
0.818	-0.24303
0.819	-0.2427
0.82	-0.24238
0.821	-0.24202
0.822	-0.24165
0.823	-0.24128
0.824	-0.24091
0.825	-0.24051
0.826	-0.24009
0.827	-0.23968
0.828	-0.23927
0.829	-0.23882
0.83	-0.23836
0.831	-0.2379
0.832	-0.23745
0.833	-0.23695
0.834	-0.23645
0.835	-0.23595
0.836	-0.23545
0.837	-0.2349
0.838	-0.23436
0.839	-0.23381
0.84	-0.23326
0.841	-0.23267
0.842	-0.23208
0.843	-0.23149
0.844	-0.23089
0.845	-0.23025
0.846	-0.22962
0.847	-0.22898
0.848	-0.22833
0.849	-0.22765
0.85	-0.22697
0.851	-0.22628
0.852	-0.22558
0.853	-0.22486
0.854	-0.22413
0.855	-0.2234
0.856	-0.22265
0.857	-0.22187
0.858	-0.2211
0.859	-0.22033
0.86	-0.21952
0.861	-0.2187
0.862	-0.21788
0.863	-0.21706
0.864	-0.2162
0.865	-0.21533
0.866	-0.21447
0.867	-0.2136
0.868	-0.21269
0.869	-0.21177
0.87	-0.21086
0.871	-0.20994
0.872	-0.20899
0.873	-0.20802
0.874	-0.20706
0.875	-0.2061
0.876	-0.20509
0.877	-0.20408
0.878	-0.20307
0.879	-0.20205
0.88	-0.20099
0.881	-0.19994
0.882	-0.19888
0.883	-0.19781
0.884	-0.19671
0.885	-0.19561
0.886	-0.1945
0.887	-0.19338
0.888	-0.19223
0.889	-0.19108
0.89	-0.18993
0.891	-0.18876
0.892	-0.18757
0.893	-0.18637
0.894	-0.18517
0.895	-0.18395
0.896	-0.18271
0.897	-0.18147
0.898	-0.18022
0.899	-0.17895
0.9	-0.17766
0.901	-0.17637
0.902	-0.17508
0.903	-0.17377
0.904	-0.17243
0.905	-0.1711
0.906	-0.16976
0.907	-0.1684
0.908	-0.16702
0.909	-0.16564
0.91	-0.16426
0.911	-0.16284
0.912	-0.16142
0.913	-0.16
0.914	-0.15858
0.915	-0.15711
0.916	-0.15565
0.917	-0.15418
0.918	-0.15271
0.919	-0.15121
0.92	-0.1497
0.921	-0.14819
0.922	-0.14668
0.923	-0.14513
0.924	-0.14358
0.925	-0.14203
0.926	-0.14047
0.927	-0.13888
0.928	-0.13729
0.929	-0.1357
0.93	-0.1341
0.931	-0.13246
0.932	-0.13083
0.933	-0.1292
0.934	-0.12756
0.935	-0.12589
0.936	-0.12422
0.937	-0.12255
0.938	-0.12086
0.939	-0.11915
0.94	-0.11745
0.941	-0.11574
0.942	-0.11401
0.943	-0.11227
0.944	-0.11052
0.945	-0.10878
0.946	-0.10701
0.947	-0.10523
0.948	-0.10345
0.949	-0.10167
0.95	-0.099859
0.951	-0.098044
0.952	-0.096229
0.953	-0.094414
0.954	-0.092569
0.955	-0.090719
0.956	-0.08887
0.957	-0.08702
0.958	-0.08514
0.959	-0.083258
0.96	-0.081376
0.961	-0.079492
0.962	-0.077578
0.963	-0.075664
0.964	-0.07375
0.965	-0.071831
0.966	-0.069886
0.967	-0.067942
0.968	-0.065997
0.969	-0.064045
0.97	-0.062071
0.971	-0.060096
0.972	-0.058121
0.973	-0.056137
0.974	-0.054135
0.975	-0.052133
0.976	-0.05013
0.977	-0.048117
0.978	-0.046087
0.979	-0.044057
0.98	-0.042027
0.981	-0.039983
0.982	-0.037928
0.983	-0.035872
0.984	-0.033817
0.985	-0.031746
0.986	-0.029665
0.987	-0.027583
0.988	-0.025502
0.989	-0.023404
0.99	-0.021301
0.991	-0.019197
0.992	-0.017093
0.993	-0.014974
0.994	-0.012846
0.995	-0.010718
0.996	-0.00859
0.997	-0.006444
0.998	-0.0042959
0.999	-0.0021479
1	0



==> results/lid_driven_cavity/squaremesh/re1_r275_k5_16_u1.txt <==
a	Points:1
0	0
-0.001087	0.001
-0.0021739	0.002
-0.0032609	0.003
-0.0043479	0.004
-0.0054349	0.005
-0.0065218	0.006
-0.0076088	0.007
-0.0086958	0.008
-0.0097828	0.009
-0.01087	0.01
-0.011938	0.011
-0.012992	0.012
-0.014046	0.013
-0.015101	0.014
-0.016155	0.015
-0.017209	0.016
-0.018264	0.017
-0.019318	0.018
-0.020372	0.019
-0.021427	0.02
-0.022476	0.021
-0.023497	0.022
-0.024518	0.023
-0.025539	0.024
-0.02656	0.025
-0.027582	0.026
-0.028603	0.027
-0.029624	0.028
-0.030645	0.029
-0.031666	0.03
-0.032688	0.031
-0.033684	0.032
-0.034672	0.033
-0.03566	0.034
-0.036648	0.035
-0.037636	0.036
-0.038624	0.037
-0.039612	0.038
-0.0406	0.039
-0.041588	0.04
-0.042576	0.041
-0.043553	0.042
-0.044507	0.043
-0.045462	0.044
-0.046416	0.045
-0.04737	0.046
-0.048325	0.047
-0.049279	0.048
-0.050234	0.049
-0.051188	0.05
-0.052142	0.051
-0.053097	0.052
-0.05402	0.053
-0.054941	0.054
-0.055861	0.055
-0.056782	0.056
-0.057702	0.057
-0.058623	0.058
-0.059543	0.059
-0.060464	0.06
-0.061384	0.061
-0.062305	0.062
-0.063208	0.063
-0.064095	0.064
-0.064981	0.065
-0.065867	0.066
-0.066754	0.067
-0.06764	0.068
-0.068526	0.069
-0.069413	0.07
-0.070299	0.071
-0.071185	0.072
-0.072069	0.073
-0.072921	0.074
-0.073773	0.075
-0.074625	0.076
-0.075477	0.077
-0.076329	0.078
-0.077181	0.079
-0.078033	0.08
-0.078885	0.081
-0.079737	0.082
-0.080589	0.083
-0.081418	0.084
-0.082236	0.085
-0.083053	0.086
-0.083871	0.087
-0.084688	0.088
-0.085506	0.089
-0.086323	0.09
-0.087141	0.091
-0.087958	0.092
-0.088776	0.093
-0.089585	0.094
-0.090368	0.095
-0.091151	0.096
-0.091934	0.097
-0.092717	0.098
-0.093501	0.099
-0.094284	0.1
-0.095067	0.101
-0.09585	0.102
-0.096633	0.103
-0.097416	0.104
-0.098171	0.105
-0.098919	0.106
-0.099668	0.107
-0.10042	0.108
-0.10117	0.109
-0.10191	0.11
-0.10266	0.111
-0.10341	0.112
-0.10416	0.113
-0.10491	0.114
-0.10564	0.115
-0.10636	0.116
-0.10707	0.117
-0.10779	0.118
-0.1085	0.119
-0.10922	0.12
-0.10993	0.121
-0.11065	0.122
-0.11136	0.123
-0.11208	0.124
-0.11279	0.125
-0.11347	0.126
-0.11415	0.127
-0.11483	0.128
-0.11552	0.129
-0.1162	0.13
-0.11688	0.131
-0.11756	0.132
-0.11824	0.133
-0.11892	0.134
-0.1196	0.135
-0.12026	0.136
-0.12091	0.137
-0.12156	0.138
-0.12221	0.139
-0.12286	0.14
-0.12351	0.141
-0.12415	0.142
-0.1248	0.143
-0.12545	0.144
-0.1261	0.145
-0.12674	0.146
-0.12736	0.147
-0.12798	0.148
-0.12859	0.149
-0.12921	0.15
-0.12982	0.151
-0.13044	0.152
-0.13106	0.153
-0.13167	0.154
-0.13229	0.155
-0.13291	0.156
-0.1335	0.157
-0.13408	0.158
-0.13467	0.159
-0.13526	0.16
-0.13584	0.161
-0.13643	0.162
-0.13701	0.163
-0.1376	0.164
-0.13818	0.165
-0.13877	0.166
-0.13935	0.167
-0.1399	0.168
-0.14046	0.169
-0.14101	0.17
-0.14157	0.171
-0.14213	0.172
-0.14268	0.173
-0.14324	0.174
-0.1438	0.175
-0.14435	0.176
-0.14491	0.177
-0.14544	0.178
-0.14597	0.179
-0.14649	0.18
-0.14702	0.181
-0.14755	0.182
-0.14808	0.183
-0.14861	0.184
-0.14914	0.185
-0.14966	0.186
-0.15019	0.187
-0.15071	0.188
-0.15121	0.189
-0.15171	0.19
-0.15221	0.191
-0.15272	0.192
-0.15322	0.193
-0.15372	0.194
-0.15422	0.195
-0.15473	0.196
-0.15523	0.197
-0.15573	0.198
-0.15621	0.199
-0.15668	0.2
-0.15716	0.201
-0.15764	0.202
-0.15812	0.203
-0.15859	0.204
-0.15907	0.205
-0.15955	0.206
-0.16003	0.207
-0.1605	0.208
-0.16097	0.209
-0.16142	0.21
-0.16188	0.211
-0.16233	0.212
-0.16279	0.213
-0.16324	0.214
-0.1637	0.215
-0.16415	0.216
-0.16461	0.217
-0.16506	0.218
-0.16551	0.219
-0.16595	0.22
-0.16638	0.221
-0.16681	0.222
-0.16725	0.223
-0.16768	0.224
-0.16812	0.225
-0.16855	0.226
-0.16898	0.227
-0.16942	0.228
-0.16985	0.229
-0.17027	0.23
-0.17069	0.231
-0.1711	0.232
-0.17151	0.233
-0.17193	0.234
-0.17234	0.235
-0.17276	0.236
-0.17317	0.237
-0.17359	0.238
-0.174	0.239
-0.17441	0.24
-0.17481	0.241
-0.1752	0.242
-0.1756	0.243
-0.176	0.244
-0.17639	0.245
-0.17679	0.246
-0.17719	0.247
-0.17758	0.248
-0.17798	0.249
-0.17838	0.25
-0.17876	0.251
-0.17914	0.252
-0.17952	0.253
-0.1799	0.254
-0.18028	0.255
-0.18066	0.256
-0.18104	0.257
-0.18142	0.258
-0.1818	0.259
-0.18218	0.26
-0.18255	0.261
-0.18292	0.262
-0.18328	0.263
-0.18365	0.264
-0.18401	0.265
-0.18438	0.266
-0.18474	0.267
-0.18511	0.268
-0.18547	0.269
-0.18584	0.27
-0.1862	0.271
-0.18655	0.272
-0.1869	0.273
-0.18725	0.274
-0.1876	0.275
-0.18795	0.276
-0.18831	0.277
-0.18866	0.278
-0.18901	0.279
-0.18936	0.28
-0.18971	0.281
-0.19005	0.282
-0.19039	0.283
-0.19072	0.284
-0.19106	0.285
-0.1914	0.286
-0.19174	0.287
-0.19207	0.288
-0.19241	0.289
-0.19275	0.29
-0.19308	0.291
-0.19342	0.292
-0.19374	0.293
-0.19407	0.294
-0.19439	0.295
-0.19471	0.296
-0.19504	0.297
-0.19536	0.298
-0.19569	0.299
-0.19601	0.3
-0.19634	0.301
-0.19666	0.302
-0.19697	0.303
-0.19728	0.304
-0.1976	0.305
-0.19791	0.306
-0.19822	0.307
-0.19853	0.308
-0.19884	0.309
-0.19916	0.31
-0.19947	0.311
-0.19978	0.312
-0.20008	0.313
-0.20038	0.314
-0.20068	0.315
-0.20098	0.316
-0.20128	0.317
-0.20158	0.318
-0.20188	0.319
-0.20218	0.32
-0.20248	0.321
-0.20278	0.322
-0.20308	0.323
-0.20337	0.324
-0.20366	0.325
-0.20394	0.326
-0.20423	0.327
-0.20452	0.328
-0.20481	0.329
-0.20509	0.33
-0.20538	0.331
-0.20567	0.332
-0.20596	0.333
-0.20624	0.334
-0.20651	0.335
-0.20679	0.336
-0.20706	0.337
-0.20734	0.338
-0.20761	0.339
-0.20789	0.34
-0.20816	0.341
-0.20844	0.342
-0.20871	0.343
-0.20899	0.344
-0.20925	0.345
-0.20951	0.346
-0.20978	0.347
-0.21004	0.348
-0.2103	0.349
-0.21056	0.35
-0.21083	0.351
-0.21109	0.352
-0.21135	0.353
-0.21162	0.354
-0.21187	0.355
-0.21212	0.356
-0.21237	0.357
-0.21262	0.358
-0.21287	0.359
-0.21312	0.36
-0.21337	0.361
-0.21362	0.362
-0.21387	0.363
-0.21412	0.364
-0.21437	0.365
-0.2146	0.366
-0.21484	0.367
-0.21508	0.368
-0.21531	0.369
-0.21555	0.37
-0.21579	0.371
-0.21603	0.372
-0.21626	0.373
-0.2165	0.374
-0.21674	0.375
-0.21696	0.376
-0.21718	0.377
-0.21741	0.378
-0.21763	0.379
-0.21785	0.38
-0.21808	0.381
-0.2183	0.382
-0.21852	0.383
-0.21874	0.384
-0.21897	0.385
-0.21918	0.386
-0.21939	0.387
-0.2196	0.388
-0.21981	0.389
-0.22001	0.39
-0.22022	0.391
-0.22043	0.392
-0.22064	0.393
-0.22085	0.394
-0.22106	0.395
-0.22126	0.396
-0.22145	0.397
-0.22165	0.398
-0.22184	0.399
-0.22203	0.4
-0.22222	0.401
-0.22242	0.402
-0.22261	0.403
-0.2228	0.404
-0.22299	0.405
-0.22318	0.406
-0.22336	0.407
-0.22354	0.408
-0.22372	0.409
-0.22389	0.41
-0.22407	0.411
-0.22424	0.412
-0.22442	0.413
-0.22459	0.414
-0.22477	0.415
-0.22494	0.416
-0.22511	0.417
-0.22527	0.418
-0.22543	0.419
-0.22558	0.42
-0.22574	0.421
-0.2259	0.422
-0.22606	0.423
-0.22621	0.424
-0.22637	0.425
-0.22653	0.426
-0.22668	0.427
-0.22682	0.428
-0.22696	0.429
-0.2271	0.43
-0.22724	0.431
-0.22737	0.432
-0.22751	0.433
-0.22765	0.434
-0.22779	0.435
-0.22792	0.436
-0.22806	0.437
-0.22819	0.438
-0.22831	0.439
-0.22842	0.44
-0.22854	0.441
-0.22865	0.442
-0.22877	0.443
-0.22889	0.444
-0.229	0.445
-0.22912	0.446
-0.22924	0.447
-0.22935	0.448
-0.22944	0.449
-0.22954	0.45
-0.22963	0.451
-0.22972	0.452
-0.22982	0.453
-0.22991	0.454
-0.23	0.455
-0.2301	0.456
-0.23019	0.457
-0.23028	0.458
-0.23036	0.459
-0.23043	0.46
-0.2305	0.461
-0.23056	0.462
-0.23063	0.463
-0.2307	0.464
-0.23077	0.465
-0.23084	0.466
-0.2309	0.467
-0.23097	0.468
-0.23103	0.469
-0.23108	0.47
-0.23112	0.471
-0.23116	0.472
-0.2312	0.473
-0.23124	0.474
-0.23128	0.475
-0.23132	0.476
-0.23136	0.477
-0.2314	0.478
-0.23145	0.479
-0.23146	0.48
-0.23147	0.481
-0.23148	0.482
-0.2315	0.483
-0.23151	0.484
-0.23152	0.485
-0.23153	0.486
-0.23154	0.487
-0.23155	0.488
-0.23157	0.489
-0.23156	0.49
-0.23154	0.491
-0.23152	0.492
-0.2315	0.493
-0.23148	0.494
-0.23146	0.495
-0.23144	0.496
-0.23142	0.497
-0.2314	0.498
-0.23138	0.499
-0.23136	0.5
-0.23131	0.501
-0.23125	0.502
-0.2312	0.503
-0.23114	0.504
-0.23109	0.505
-0.23103	0.506
-0.23098	0.507
-0.23092	0.508
-0.23087	0.509
-0.23081	0.51
-0.23073	0.511
-0.23064	0.512
-0.23055	0.513
-0.23045	0.514
-0.23036	0.515
-0.23027	0.516
-0.23018	0.517
-0.23008	0.518
-0.22999	0.519
-0.2299	0.52
-0.2298	0.521
-0.22966	0.522
-0.22953	0.523
-0.2294	0.524
-0.22926	0.525
-0.22913	0.526
-0.229	0.527
-0.22886	0.528
-0.22873	0.529
-0.22859	0.53
-0.22846	0.531
-0.22829	0.532
-0.22812	0.533
-0.22794	0.534
-0.22776	0.535
-0.22758	0.536
-0.2274	0.537
-0.22722	0.538
-0.22705	0.539
-0.22687	0.54
-0.22669	0.541
-0.22649	0.542
-0.22627	0.543
-0.22604	0.544
-0.22581	0.545
-0.22559	0.546
-0.22536	0.547
-0.22513	0.548
-0.22491	0.549
-0.22468	0.55
-0.22445	0.551
-0.22423	0.552
-0.22395	0.553
-0.22367	0.554
-0.22339	0.555
-0.22311	0.556
-0.22283	0.557
-0.22256	0.558
-0.22228	0.559
-0.222	0.56
-0.22172	0.561
-0.22144	0.562
-0.22113	0.563
-0.22079	0.564
-0.22046	0.565
-0.22012	0.566
-0.21978	0.567
-0.21945	0.568
-0.21911	0.569
-0.21877	0.57
-0.21844	0.571
-0.2181	0.572
-0.21776	0.573
-0.21736	0.574
-0.21696	0.575
-0.21656	0.576
-0.21616	0.577
-0.21576	0.578
-0.21536	0.579
-0.21496	0.58
-0.21456	0.581
-0.21416	0.582
-0.21376	0.583
-0.21332	0.584
-0.21285	0.585
-0.21238	0.586
-0.21191	0.587
-0.21145	0.588
-0.21098	0.589
-0.21051	0.59
-0.21004	0.591
-0.20957	0.592
-0.20911	0.593
-0.20862	0.594
-0.20808	0.595
-0.20753	0.596
-0.20699	0.597
-0.20645	0.598
-0.2059	0.599
-0.20536	0.6
-0.20482	0.601
-0.20428	0.602
-0.20373	0.603
-0.20319	0.604
-0.20258	0.605
-0.20195	0.606
-0.20132	0.607
-0.2007	0.608
-0.20007	0.609
-0.19944	0.61
-0.19882	0.611
-0.19819	0.612
-0.19757	0.613
-0.19694	0.614
-0.19627	0.615
-0.19556	0.616
-0.19484	0.617
-0.19412	0.618
-0.1934	0.619
-0.19268	0.62
-0.19196	0.621
-0.19124	0.622
-0.19052	0.623
-0.1898	0.624
-0.18908	0.625
-0.18825	0.626
-0.18742	0.627
-0.18659	0.628
-0.18577	0.629
-0.18494	0.63
-0.18411	0.631
-0.18328	0.632
-0.18245	0.633
-0.18162	0.634
-0.1808	0.635
-0.1799	0.636
-0.17897	0.637
-0.17803	0.638
-0.1771	0.639
-0.17616	0.64
-0.17522	0.641
-0.17429	0.642
-0.17335	0.643
-0.17242	0.644
-0.17148	0.645
-0.17052	0.646
-0.16941	0.647
-0.16831	0.648
-0.16721	0.649
-0.16611	0.65
-0.165	0.651
-0.1639	0.652
-0.1628	0.653
-0.1617	0.654
-0.16059	0.655
-0.15949	0.656
-0.15818	0.657
-0.15679	0.658
-0.15541	0.659
-0.15403	0.66
-0.15264	0.661
-0.15126	0.662
-0.14987	0.663
-0.14849	0.664
-0.14711	0.665
-0.14572	0.666
-0.14423	0.667
-0.14253	0.668
-0.14083	0.669
-0.13913	0.67
-0.13743	0.671
-0.13572	0.672
-0.13402	0.673
-0.13232	0.674
-0.13062	0.675
-0.12892	0.676
-0.12721	0.677
-0.12532	0.678
-0.12341	0.679
-0.1215	0.68
-0.11959	0.681
-0.11768	0.682
-0.11577	0.683
-0.11386	0.684
-0.11195	0.685
-0.11004	0.686
-0.10813	0.687
-0.10615	0.688
-0.1041	0.689
-0.10205	0.69
-0.1	0.691
-0.097955	0.692
-0.095906	0.693
-0.093857	0.694
-0.091809	0.695
-0.08976	0.696
-0.087711	0.697
-0.085651	0.698
-0.083472	0.699
-0.081293	0.7
-0.079114	0.701
-0.076934	0.702
-0.074755	0.703
-0.072576	0.704
-0.070397	0.705
-0.068218	0.706
-0.066039	0.707
-0.06386	0.708
-0.0616	0.709
-0.0593	0.71
-0.056999	0.711
-0.054699	0.712
-0.052399	0.713
-0.050099	0.714
-0.047799	0.715
-0.045498	0.716
-0.043198	0.717
-0.040898	0.718
-0.038569	0.719
-0.036153	0.72
-0.033737	0.721
-0.031322	0.722
-0.028906	0.723
-0.02649	0.724
-0.024074	0.725
-0.021659	0.726
-0.019243	0.727
-0.016827	0.728
-0.014411	0.729
-0.011903	0.73
-0.0093751	0.731
-0.0068477	0.732
-0.0043203	0.733
-0.0017927	0.734
0.00073469	0.735
0.0032621	0.736
0.0057895	0.737
0.0083169	0.738
0.010845	0.739
0.013417	0.74
0.016053	0.741
0.018689	0.742
0.021324	0.743
0.02396	0.744
0.026596	0.745
0.029232	0.746
0.031868	0.747
0.034503	0.748
0.037139	0.749
0.039775	0.75
0.042517	0.751
0.045259	0.752
0.048001	0.753
0.050743	0.754
0.053485	0.755
0.056227	0.756
0.058969	0.757
0.061711	0.758
0.064453	0.759
0.067195	0.76
0.069998	0.761
0.072845	0.762
0.075691	0.763
0.078538	0.764
0.081385	0.765
0.084231	0.766
0.087078	0.767
0.089925	0.768
0.092772	0.769
0.095619	0.77
0.098483	0.771
0.10143	0.772
0.10438	0.773
0.10733	0.774
0.11028	0.775
0.11323	0.776
0.11618	0.777
0.11913	0.778
0.12208	0.779
0.12503	0.78
0.12798	0.781
0.13101	0.782
0.13406	0.783
0.13711	0.784
0.14017	0.785
0.14322	0.786
0.14627	0.787
0.14932	0.788
0.15237	0.789
0.15543	0.79
0.15848	0.791
0.16156	0.792
0.16472	0.793
0.16787	0.794
0.17102	0.795
0.17418	0.796
0.17733	0.797
0.18048	0.798
0.18363	0.799
0.18679	0.8
0.18994	0.801
0.19309	0.802
0.19634	0.803
0.19959	0.804
0.20284	0.805
0.2061	0.806
0.20935	0.807
0.2126	0.808
0.21586	0.809
0.21911	0.81
0.22236	0.811
0.22562	0.812
0.22892	0.813
0.23227	0.814
0.23562	0.815
0.23897	0.816
0.24232	0.817
0.24568	0.818
0.24903	0.819
0.25238	0.82
0.25573	0.821
0.25909	0.822
0.26245	0.823
0.2659	0.824
0.26935	0.825
0.2728	0.826
0.27625	0.827
0.2797	0.828
0.28315	0.829
0.2866	0.83
0.29005	0.831
0.2935	0.832
0.29695	0.833
0.30047	0.834
0.30401	0.835
0.30756	0.836
0.31111	0.837
0.31466	0.838
0.3182	0.839
0.32175	0.84
0.3253	0.841
0.32885	0.842
0.33239	0.843
0.33596	0.844
0.33961	0.845
0.34325	0.846
0.34689	0.847
0.35054	0.848
0.35418	0.849
0.35782	0.85
0.36147	0.851
0.36511	0.852
0.36875	0.853
0.3724	0.854
0.37612	0.855
0.37986	0.856
0.3836	0.857
0.38734	0.858
0.39108	0.859
0.39481	0.86
0.39855	0.861
0.40229	0.862
0.40603	0.863
0.40977	0.864
0.41355	0.865
0.41738	0.866
0.42121	0.867
0.42504	0.868
0.42888	0.869
0.43271	0.87
0.43654	0.871
0.44037	0.872
0.44421	0.873
0.44804	0.874
0.45187	0.875
0.45579	0.876
0.45972	0.877
0.46364	0.878
0.46757	0.879
0.47149	0.88
0.47541	0.881
0.47934	0.882
0.48326	0.883
0.48718	0.884
0.49111	0.885
0.49509	0.886
0.4991	0.887
0.50312	0.888
0.50713	0.889
0.51115	0.89
0.51516	0.891
0.51918	0.892
0.52319	0.893
0.52721	0.894
0.53122	0.895
0.53525	0.896
0.53935	0.897
0.54346	0.898
0.54756	0.899
0.55167	0.9
0.55577	0.901
0.55987	0.902
0.56398	0.903
0.56808	0.904
0.57219	0.905
0.57629	0.906
0.58046	0.907
0.58465	0.908
0.58884	0.909
0.59303	0.91
0.59722	0.911
0.60141	0.912
0.6056	0.913
0.60979	0.914
0.61399	0.915
0.61818	0.916
0.62239	0.917
0.62667	0.918
0.63095	0.919
0.63522	0.92
0.6395	0.921
0.64377	0.922
0.64805	0.923
0.65232	0.924
0.6566	0.925
0.66087	0.926
0.66515	0.927
0.6695	0.928
0.67386	0.929
0.67821	0.93
0.68257	0.931
0.68693	0.932
0.69129	0.933
0.69564	0.934
0.7	0.935
0.70436	0.936
0.70872	0.937
0.71307	0.938
0.71752	0.939
0.72196	0.94
0.7264	0.941
0.73085	0.942
0.73529	0.943
0.73973	0.944
0.74418	0.945
0.74862	0.946
0.75306	0.947
0.75751	0.948
0.76203	0.949
0.76654	0.95
0.77105	0.951
0.77557	0.952
0.78008	0.953
0.7846	0.954
0.78911	0.955
0.79363	0.956
0.79814	0.957
0.80266	0.958
0.80722	0.959
0.81182	0.96
0.81641	0.961
0.82101	0.962
0.8256	0.963
0.83019	0.964
0.83479	0.965
0.83938	0.966
0.84398	0.967
0.84857	0.968
0.85318	0.969
0.85785	0.97
0.86252	0.971
0.86718	0.972
0.87185	0.973
0.87652	0.974
0.88118	0.975
0.88585	0.976
0.89052	0.977
0.89519	0.978
0.89985	0.979
0.90458	0.98
0.90931	0.981
0.91404	0.982
0.91878	0.983
0.92351	0.984
0.92825	0.985
0.93298	0.986
0.93772	0.987
0.94245	0.988
0.94719	0.989
0.95195	0.99
0.95676	0.991
0.96157	0.992
0.96638	0.993
0.97119	0.994
0.976	0.995
0.98081	0.996
0.98561	0.997
0.99042	0.998
0.99523	0.999
1	1



==> results/lid_driven_cavity/squaremesh/re1_r275_k5_16_u2.txt <==
Points:0	b
0	0.0001
0.001	0.0022053
0.002	0.0043106
0.003	0.0064159
0.004	0.0085212
0.005	0.010627
0.006	0.012732
0.007	0.014837
0.008	0.016942
0.009	0.019048
0.01	0.021153
0.011	0.023237
0.012	0.025305
0.013	0.027373
0.014	0.029441
0.015	0.031509
0.016	0.033576
0.017	0.035644
0.018	0.037712
0.019	0.03978
0.02	0.041848
0.021	0.043903
0.022	0.045889
0.023	0.047875
0.024	0.049862
0.025	0.051848
0.026	0.053835
0.027	0.055821
0.028	0.057807
0.029	0.059794
0.03	0.06178
0.031	0.063766
0.032	0.065699
0.033	0.067614
0.034	0.06953
0.035	0.071445
0.036	0.07336
0.037	0.075275
0.038	0.07719
0.039	0.079105
0.04	0.08102
0.041	0.082936
0.042	0.084824
0.043	0.086658
0.044	0.088492
0.045	0.090325
0.046	0.092159
0.047	0.093993
0.048	0.095827
0.049	0.097661
0.05	0.099495
0.051	0.10133
0.052	0.10316
0.053	0.10488
0.054	0.10659
0.055	0.1083
0.056	0.11001
0.057	0.11172
0.058	0.11343
0.059	0.11514
0.06	0.11685
0.061	0.11856
0.062	0.12027
0.063	0.12204
0.064	0.12368
0.065	0.12531
0.066	0.12695
0.067	0.12858
0.068	0.13021
0.069	0.13185
0.07	0.13348
0.071	0.13511
0.072	0.13674
0.073	0.13837
0.074	0.13989
0.075	0.14142
0.076	0.14294
0.077	0.14447
0.078	0.14599
0.079	0.14752
0.08	0.14904
0.081	0.15057
0.082	0.15209
0.083	0.15362
0.084	0.15507
0.085	0.15648
0.086	0.15789
0.087	0.1593
0.088	0.16072
0.089	0.16213
0.09	0.16354
0.091	0.16496
0.092	0.16637
0.093	0.16778
0.094	0.16917
0.095	0.17046
0.096	0.17176
0.097	0.17305
0.098	0.17434
0.099	0.17564
0.1	0.17693
0.101	0.17823
0.102	0.17952
0.103	0.18082
0.104	0.18211
0.105	0.18331
0.106	0.18448
0.107	0.18565
0.108	0.18682
0.109	0.188
0.11	0.18917
0.111	0.19034
0.112	0.19152
0.113	0.19269
0.114	0.19386
0.115	0.19498
0.116	0.19603
0.117	0.19708
0.118	0.19813
0.119	0.19918
0.12	0.20023
0.121	0.20127
0.122	0.20232
0.123	0.20337
0.124	0.20442
0.125	0.20547
0.126	0.20639
0.127	0.20732
0.128	0.20824
0.129	0.20917
0.13	0.21009
0.131	0.21102
0.132	0.21194
0.133	0.21286
0.134	0.21379
0.135	0.21471
0.136	0.21557
0.137	0.21636
0.138	0.21716
0.139	0.21796
0.14	0.21876
0.141	0.21956
0.142	0.22036
0.143	0.22116
0.144	0.22196
0.145	0.22276
0.146	0.22354
0.147	0.22422
0.148	0.22489
0.149	0.22557
0.15	0.22624
0.151	0.22692
0.152	0.2276
0.153	0.22827
0.154	0.22895
0.155	0.22962
0.156	0.2303
0.157	0.23089
0.158	0.23144
0.159	0.232
0.16	0.23255
0.161	0.23311
0.162	0.23366
0.163	0.23422
0.164	0.23477
0.165	0.23533
0.166	0.23588
0.167	0.2364
0.168	0.23684
0.169	0.23728
0.17	0.23771
0.171	0.23815
0.172	0.23859
0.173	0.23903
0.174	0.23947
0.175	0.23991
0.176	0.24034
0.177	0.24078
0.178	0.24112
0.179	0.24144
0.18	0.24176
0.181	0.24209
0.182	0.24241
0.183	0.24274
0.184	0.24306
0.185	0.24339
0.186	0.24371
0.187	0.24404
0.188	0.24431
0.189	0.24452
0.19	0.24474
0.191	0.24495
0.192	0.24517
0.193	0.24538
0.194	0.2456
0.195	0.24581
0.196	0.24603
0.197	0.24624
0.198	0.24645
0.199	0.24656
0.2	0.24667
0.201	0.24678
0.202	0.24689
0.203	0.247
0.204	0.2471
0.205	0.24721
0.206	0.24732
0.207	0.24743
0.208	0.24754
0.209	0.24759
0.21	0.24759
0.211	0.2476
0.212	0.24761
0.213	0.24762
0.214	0.24763
0.215	0.24764
0.216	0.24765
0.217	0.24766
0.218	0.24767
0.219	0.24765
0.22	0.24756
0.221	0.24747
0.222	0.24739
0.223	0.2473
0.224	0.24721
0.225	0.24712
0.226	0.24704
0.227	0.24695
0.228	0.24686
0.229	0.24677
0.23	0.24661
0.231	0.24643
0.232	0.24625
0.233	0.24607
0.234	0.24589
0.235	0.24571
0.236	0.24553
0.237	0.24535
0.238	0.24517
0.239	0.24499
0.24	0.24477
0.241	0.2445
0.242	0.24424
0.243	0.24397
0.244	0.2437
0.245	0.24343
0.246	0.24316
0.247	0.2429
0.248	0.24263
0.249	0.24236
0.25	0.24209
0.251	0.24174
0.252	0.24139
0.253	0.24104
0.254	0.24068
0.255	0.24033
0.256	0.23998
0.257	0.23963
0.258	0.23928
0.259	0.23893
0.26	0.23857
0.261	0.23818
0.262	0.23774
0.263	0.23731
0.264	0.23688
0.265	0.23645
0.266	0.23602
0.267	0.23559
0.268	0.23515
0.269	0.23472
0.27	0.23429
0.271	0.23385
0.272	0.23334
0.273	0.23283
0.274	0.23233
0.275	0.23182
0.276	0.23131
0.277	0.2308
0.278	0.2303
0.279	0.22979
0.28	0.22928
0.281	0.22877
0.282	0.22821
0.283	0.22763
0.284	0.22705
0.285	0.22647
0.286	0.22589
0.287	0.22532
0.288	0.22474
0.289	0.22416
0.29	0.22358
0.291	0.223
0.292	0.2224
0.293	0.22175
0.294	0.2211
0.295	0.22045
0.296	0.2198
0.297	0.21916
0.298	0.21851
0.299	0.21786
0.3	0.21721
0.301	0.21656
0.302	0.21592
0.303	0.21521
0.304	0.2145
0.305	0.21378
0.306	0.21307
0.307	0.21236
0.308	0.21165
0.309	0.21093
0.31	0.21022
0.311	0.20951
0.312	0.2088
0.313	0.20805
0.314	0.20728
0.315	0.20651
0.316	0.20573
0.317	0.20496
0.318	0.20418
0.319	0.20341
0.32	0.20264
0.321	0.20186
0.322	0.20109
0.323	0.20031
0.324	0.19948
0.325	0.19865
0.326	0.19781
0.327	0.19698
0.328	0.19615
0.329	0.19532
0.33	0.19449
0.331	0.19365
0.332	0.19282
0.333	0.19199
0.334	0.19112
0.335	0.19024
0.336	0.18935
0.337	0.18846
0.338	0.18758
0.339	0.18669
0.34	0.1858
0.341	0.18492
0.342	0.18403
0.343	0.18315
0.344	0.18225
0.345	0.18131
0.346	0.18037
0.347	0.17943
0.348	0.1785
0.349	0.17756
0.35	0.17662
0.351	0.17568
0.352	0.17475
0.353	0.17381
0.354	0.17287
0.355	0.17189
0.356	0.17091
0.357	0.16992
0.358	0.16894
0.359	0.16795
0.36	0.16697
0.361	0.16598
0.362	0.165
0.363	0.16401
0.364	0.16302
0.365	0.16202
0.366	0.16099
0.367	0.15996
0.368	0.15893
0.369	0.1579
0.37	0.15687
0.371	0.15584
0.372	0.15481
0.373	0.15378
0.374	0.15275
0.375	0.15172
0.376	0.15065
0.377	0.14958
0.378	0.14851
0.379	0.14744
0.38	0.14637
0.381	0.1453
0.382	0.14423
0.383	0.14316
0.384	0.14209
0.385	0.14101
0.386	0.13992
0.387	0.13881
0.388	0.13771
0.389	0.1366
0.39	0.13549
0.391	0.13438
0.392	0.13327
0.393	0.13216
0.394	0.13105
0.395	0.12995
0.396	0.12883
0.397	0.12769
0.398	0.12655
0.399	0.1254
0.4	0.12426
0.401	0.12312
0.402	0.12198
0.403	0.12083
0.404	0.11969
0.405	0.11855
0.406	0.11741
0.407	0.11624
0.408	0.11507
0.409	0.1139
0.41	0.11272
0.411	0.11155
0.412	0.11038
0.413	0.1092
0.414	0.10803
0.415	0.10686
0.416	0.10569
0.417	0.1045
0.418	0.1033
0.419	0.1021
0.42	0.1009
0.421	0.099703
0.422	0.098502
0.423	0.097302
0.424	0.096102
0.425	0.094902
0.426	0.093702
0.427	0.092502
0.428	0.09128
0.429	0.090056
0.43	0.088833
0.431	0.087609
0.432	0.086385
0.433	0.085162
0.434	0.083938
0.435	0.082714
0.436	0.081491
0.437	0.080267
0.438	0.079033
0.439	0.077789
0.44	0.076545
0.441	0.075302
0.442	0.074058
0.443	0.072814
0.444	0.07157
0.445	0.070326
0.446	0.069082
0.447	0.067839
0.448	0.066593
0.449	0.065333
0.45	0.064072
0.451	0.062811
0.452	0.06155
0.453	0.06029
0.454	0.059029
0.455	0.057768
0.456	0.056507
0.457	0.055247
0.458	0.053986
0.459	0.052716
0.46	0.051442
0.461	0.050168
0.462	0.048894
0.463	0.04762
0.464	0.046346
0.465	0.045072
0.466	0.043798
0.467	0.042524
0.468	0.04125
0.469	0.039974
0.47	0.03869
0.471	0.037406
0.472	0.036122
0.473	0.034838
0.474	0.033554
0.475	0.03227
0.476	0.030986
0.477	0.029702
0.478	0.028418
0.479	0.027134
0.48	0.025845
0.481	0.024554
0.482	0.023263
0.483	0.021973
0.484	0.020682
0.485	0.019391
0.486	0.018101
0.487	0.01681
0.488	0.015519
0.489	0.014228
0.49	0.012936
0.491	0.011642
0.492	0.010349
0.493	0.0090546
0.494	0.0077607
0.495	0.0064667
0.496	0.0051728
0.497	0.0038788
0.498	0.0025849
0.499	0.0012909
0.5	-3E-06
0.501	-0.0012969
0.502	-0.0025909
0.503	-0.0038849
0.504	-0.0051788
0.505	-0.0064727
0.506	-0.0077666
0.507	-0.0090606
0.508	-0.010355
0.509	-0.011649
0.51	-0.012942
0.511	-0.014235
0.512	-0.015525
0.513	-0.016816
0.514	-0.018107
0.515	-0.019398
0.516	-0.020689
0.517	-0.021979
0.518	-0.02327
0.519	-0.024561
0.52	-0.025852
0.521	-0.027141
0.522	-0.028425
0.523	-0.029709
0.524	-0.030993
0.525	-0.032277
0.526	-0.033561
0.527	-0.034845
0.528	-0.036129
0.529	-0.037413
0.53	-0.038697
0.531	-0.039981
0.532	-0.041257
0.533	-0.042531
0.534	-0.043805
0.535	-0.045079
0.536	-0.046353
0.537	-0.047627
0.538	-0.048901
0.539	-0.050175
0.54	-0.051449
0.541	-0.052723
0.542	-0.053993
0.543	-0.055253
0.544	-0.056514
0.545	-0.057775
0.546	-0.059035
0.547	-0.060296
0.548	-0.061557
0.549	-0.062817
0.55	-0.064078
0.551	-0.065339
0.552	-0.066599
0.553	-0.067845
0.554	-0.069088
0.555	-0.070332
0.556	-0.071576
0.557	-0.07282
0.558	-0.074064
0.559	-0.075308
0.56	-0.076551
0.561	-0.077795
0.562	-0.079039
0.563	-0.080274
0.564	-0.081497
0.565	-0.082721
0.566	-0.083945
0.567	-0.085168
0.568	-0.086391
0.569	-0.087615
0.57	-0.088839
0.571	-0.090062
0.572	-0.091286
0.573	-0.092508
0.574	-0.093708
0.575	-0.094908
0.576	-0.096108
0.577	-0.097308
0.578	-0.098508
0.579	-0.099709
0.58	-0.10091
0.581	-0.10211
0.582	-0.10331
0.583	-0.10451
0.584	-0.10569
0.585	-0.10686
0.586	-0.10804
0.587	-0.10921
0.588	-0.11038
0.589	-0.11156
0.59	-0.11273
0.591	-0.1139
0.592	-0.11508
0.593	-0.11625
0.594	-0.11741
0.595	-0.11856
0.596	-0.1197
0.597	-0.12084
0.598	-0.12198
0.599	-0.12313
0.6	-0.12427
0.601	-0.12541
0.602	-0.12655
0.603	-0.12769
0.604	-0.12884
0.605	-0.12995
0.606	-0.13106
0.607	-0.13217
0.608	-0.13328
0.609	-0.13438
0.61	-0.13549
0.611	-0.1366
0.612	-0.13771
0.613	-0.13882
0.614	-0.13993
0.615	-0.14102
0.616	-0.14209
0.617	-0.14316
0.618	-0.14423
0.619	-0.1453
0.62	-0.14637
0.621	-0.14744
0.622	-0.14851
0.623	-0.14959
0.624	-0.15066
0.625	-0.15173
0.626	-0.15276
0.627	-0.15379
0.628	-0.15482
0.629	-0.15585
0.63	-0.15688
0.631	-0.15791
0.632	-0.15894
0.633	-0.15997
0.634	-0.16099
0.635	-0.16202
0.636	-0.16303
0.637	-0.16401
0.638	-0.165
0.639	-0.16598
0.64	-0.16697
0.641	-0.16796
0.642	-0.16894
0.643	-0.16993
0.644	-0.17091
0.645	-0.1719
0.646	-0.17287
0.647	-0.17381
0.648	-0.17475
0.649	-0.17569
0.65	-0.17662
0.651	-0.17756
0.652	-0.1785
0.653	-0.17944
0.654	-0.18037
0.655	-0.18131
0.656	-0.18225
0.657	-0.18315
0.658	-0.18404
0.659	-0.18492
0.66	-0.18581
0.661	-0.18669
0.662	-0.18758
0.663	-0.18847
0.664	-0.18935
0.665	-0.19024
0.666	-0.19113
0.667	-0.19199
0.668	-0.19283
0.669	-0.19366
0.67	-0.19449
0.671	-0.19532
0.672	-0.19615
0.673	-0.19698
0.674	-0.19782
0.675	-0.19865
0.676	-0.19948
0.677	-0.20031
0.678	-0.20109
0.679	-0.20186
0.68	-0.20264
0.681	-0.20341
0.682	-0.20419
0.683	-0.20496
0.684	-0.20573
0.685	-0.20651
0.686	-0.20728
0.687	-0.20806
0.688	-0.2088
0.689	-0.20951
0.69	-0.21022
0.691	-0.21094
0.692	-0.21165
0.693	-0.21236
0.694	-0.21307
0.695	-0.21379
0.696	-0.2145
0.697	-0.21521
0.698	-0.21592
0.699	-0.21657
0.7	-0.21721
0.701	-0.21786
0.702	-0.21851
0.703	-0.21916
0.704	-0.2198
0.705	-0.22045
0.706	-0.2211
0.707	-0.22175
0.708	-0.2224
0.709	-0.223
0.71	-0.22358
0.711	-0.22416
0.712	-0.22474
0.713	-0.22532
0.714	-0.22589
0.715	-0.22647
0.716	-0.22705
0.717	-0.22763
0.718	-0.22821
0.719	-0.22877
0.72	-0.22928
0.721	-0.22979
0.722	-0.2303
0.723	-0.2308
0.724	-0.23131
0.725	-0.23182
0.726	-0.23233
0.727	-0.23283
0.728	-0.23334
0.729	-0.23385
0.73	-0.23429
0.731	-0.23472
0.732	-0.23515
0.733	-0.23559
0.734	-0.23602
0.735	-0.23645
0.736	-0.23688
0.737	-0.23731
0.738	-0.23774
0.739	-0.23817
0.74	-0.23857
0.741	-0.23892
0.742	-0.23928
0.743	-0.23963
0.744	-0.23998
0.745	-0.24033
0.746	-0.24068
0.747	-0.24103
0.748	-0.24139
0.749	-0.24174
0.75	-0.24209
0.751	-0.24236
0.752	-0.24262
0.753	-0.24289
0.754	-0.24316
0.755	-0.24343
0.756	-0.2437
0.757	-0.24397
0.758	-0.24423
0.759	-0.2445
0.76	-0.24477
0.761	-0.24499
0.762	-0.24517
0.763	-0.24535
0.764	-0.24553
0.765	-0.24571
0.766	-0.24589
0.767	-0.24607
0.768	-0.24625
0.769	-0.24643
0.77	-0.24661
0.771	-0.24677
0.772	-0.24686
0.773	-0.24695
0.774	-0.24703
0.775	-0.24712
0.776	-0.24721
0.777	-0.2473
0.778	-0.24738
0.779	-0.24747
0.78	-0.24756
0.781	-0.24765
0.782	-0.24766
0.783	-0.24765
0.784	-0.24764
0.785	-0.24764
0.786	-0.24763
0.787	-0.24762
0.788	-0.24761
0.789	-0.2476
0.79	-0.24759
0.791	-0.24758
0.792	-0.24754
0.793	-0.24743
0.794	-0.24732
0.795	-0.24721
0.796	-0.2471
0.797	-0.24699
0.798	-0.24688
0.799	-0.24677
0.8	-0.24666
0.801	-0.24655
0.802	-0.24644
0.803	-0.24624
0.804	-0.24602
0.805	-0.24581
0.806	-0.24559
0.807	-0.24538
0.808	-0.24516
0.809	-0.24495
0.81	-0.24473
0.811	-0.24452
0.812	-0.2443
0.813	-0.24403
0.814	-0.24371
0.815	-0.24339
0.816	-0.24306
0.817	-0.24274
0.818	-0.24241
0.819	-0.24208
0.82	-0.24176
0.821	-0.24143
0.822	-0.24111
0.823	-0.24078
0.824	-0.24034
0.825	-0.2399
0.826	-0.23946
0.827	-0.23902
0.828	-0.23858
0.829	-0.23815
0.83	-0.23771
0.831	-0.23727
0.832	-0.23683
0.833	-0.23639
0.834	-0.23588
0.835	-0.23532
0.836	-0.23477
0.837	-0.23421
0.838	-0.23366
0.839	-0.2331
0.84	-0.23255
0.841	-0.23199
0.842	-0.23144
0.843	-0.23088
0.844	-0.2303
0.845	-0.22962
0.846	-0.22894
0.847	-0.22827
0.848	-0.22759
0.849	-0.22692
0.85	-0.22624
0.851	-0.22556
0.852	-0.22489
0.853	-0.22421
0.854	-0.22354
0.855	-0.22276
0.856	-0.22196
0.857	-0.22116
0.858	-0.22036
0.859	-0.21956
0.86	-0.21876
0.861	-0.21796
0.862	-0.21716
0.863	-0.21636
0.864	-0.21556
0.865	-0.21471
0.866	-0.21378
0.867	-0.21286
0.868	-0.21194
0.869	-0.21101
0.87	-0.21009
0.871	-0.20916
0.872	-0.20824
0.873	-0.20731
0.874	-0.20639
0.875	-0.20546
0.876	-0.20442
0.877	-0.20337
0.878	-0.20232
0.879	-0.20127
0.88	-0.20021
0.881	-0.19917
0.882	-0.19812
0.883	-0.19707
0.884	-0.19603
0.885	-0.19498
0.886	-0.19386
0.887	-0.19268
0.888	-0.19151
0.889	-0.19034
0.89	-0.18917
0.891	-0.188
0.892	-0.18682
0.893	-0.18565
0.894	-0.18448
0.895	-0.18331
0.896	-0.18211
0.897	-0.18082
0.898	-0.17952
0.899	-0.17823
0.9	-0.17693
0.901	-0.17564
0.902	-0.17434
0.903	-0.17305
0.904	-0.17175
0.905	-0.17046
0.906	-0.16916
0.907	-0.16778
0.908	-0.16637
0.909	-0.16495
0.91	-0.16354
0.911	-0.16212
0.912	-0.16071
0.913	-0.1593
0.914	-0.15788
0.915	-0.15647
0.916	-0.15505
0.917	-0.1536
0.918	-0.15208
0.919	-0.15055
0.92	-0.14903
0.921	-0.1475
0.922	-0.14598
0.923	-0.14445
0.924	-0.14293
0.925	-0.14141
0.926	-0.13988
0.927	-0.13836
0.928	-0.13673
0.929	-0.1351
0.93	-0.13347
0.931	-0.13184
0.932	-0.13021
0.933	-0.12858
0.934	-0.12695
0.935	-0.12532
0.936	-0.12369
0.937	-0.12206
0.938	-0.12068
0.939	-0.11892
0.94	-0.11715
0.941	-0.11538
0.942	-0.11361
0.943	-0.11172
0.944	-0.11001
0.945	-0.1083
0.946	-0.10659
0.947	-0.10487
0.948	-0.10315
0.949	-0.10132
0.95	-0.099483
0.951	-0.097649
0.952	-0.095815
0.953	-0.093981
0.954	-0.092147
0.955	-0.090312
0.956	-0.088478
0.957	-0.086644
0.958	-0.08481
0.959	-0.082922
0.96	-0.081008
0.961	-0.079094
0.962	-0.07718
0.963	-0.075266
0.964	-0.073352
0.965	-0.071439
0.966	-0.069524
0.967	-0.06761
0.968	-0.065697
0.969	-0.063765
0.97	-0.061779
0.971	-0.059794
0.972	-0.057808
0.973	-0.055823
0.974	-0.053837
0.975	-0.051852
0.976	-0.049866
0.977	-0.047881
0.978	-0.045895
0.979	-0.04391
0.98	-0.041855
0.981	-0.039787
0.982	-0.037718
0.983	-0.03565
0.984	-0.033582
0.985	-0.031513
0.986	-0.029445
0.987	-0.027377
0.988	-0.025308
0.989	-0.02324
0.99	-0.021156
0.991	-0.019051
0.992	-0.016946
0.993	-0.01484
0.994	-0.012735
0.995	-0.01063
0.996	-0.0085243
0.997	-0.006419
0.998	-0.0043136
0.999	-0.0022083
1	-0.000103



==> results/trigo/distsquare_k1_r150.dat <==
meshsize err_u ocv_u err_p ocv_p
1.44e-01 1.58e-02 1.00 2.76e-03 0.50
7.22e-02 5.48e-03 1.53 9.96e-04 1.47      
3.61e-02 2.06e-03 1.41 4.20e-04 1.25      
1.80e-02 7.58e-04 1.44 1.79e-04 1.23      
9.02e-03 2.95e-04 1.36 7.43e-05 1.27      
4.51e-03 1.13e-04 1.39 3.18e-05 1.23      
2.26e-03 4.35e-05 1.37 1.35e-05 1.23 


==> results/trigo/distsquare_k1_r162.dat <==
meshsize err_u ocv_u err_p ocv_p 
1.44e-01 1.87e-02 1.24 3.77e-03 0.77 
7.22e-02 6.12e-03 1.61 1.12e-03 1.75 
3.61e-02 2.17e-03 1.50 4.19e-04 1.42 
1.80e-02 7.74e-04 1.49 1.65e-04 1.34 
9.02e-03 2.91e-04 1.41 6.47e-05 1.35 
4.51e-03 1.07e-04 1.45 2.60e-05 1.32 
2.26e-03 3.98e-05 1.42 1.05e-05 1.31 


==> results/trigo/distsquare_k1_r175.dat <==
meshsize err_u ocv_u err_p ocv_p
1.44e-01 2.15e-02 1.50 5.22e-03 1.12
7.22e-02 6.41e-03 1.75 1.22e-03 2.09      
3.61e-02 2.07e-03 1.63 3.74e-04 1.71      
1.80e-02 6.94e-04 1.57 1.31e-04 1.51      
9.02e-03 2.48e-04 1.48 4.80e-05 1.45      
4.51e-03 8.79e-05 1.50 1.81e-05 1.40      
2.26e-03 3.19e-05 1.46 6.93e-06 1.39


==> results/trigo/distsquare_k1_r200.dat <==
meshsize err_u ocv_u err_p ocv_p
1.44e-01 3.46e-02 2.00 1.02e-02 2.00
7.22e-02 9.43e-03 1.88 2.00e-03 2.35      
3.61e-02 2.53e-03 1.90 4.37e-04 2.19      
1.80e-02 6.59e-04 1.94 1.01e-04 2.12      
9.02e-03 1.66e-04 1.99 2.44e-05 2.05      
4.51e-03 4.17e-05 2.00 5.90e-06 2.05      
2.26e-03 1.05e-05 2.00 1.46e-06 2.01


==> results/trigo/distsquare_k1_r225.dat <==
meshsize err_u ocv_u err_p ocv_p
1.44e-01 7.04e-02 1.60 1.98e-02 1.60
7.22e-02 2.28e-02 1.63 4.67e-03 2.09      
3.61e-02 7.42e-03 1.62 1.35e-03 1.79      
1.80e-02 2.39e-03 1.64 4.03e-04 1.74      
9.02e-03 7.68e-04 1.64 1.21e-04 1.74      
4.51e-03 2.46e-04 1.64 3.68e-05 1.71      
2.26e-03 8.08e-05 1.61 1.14e-05 1.69


==> results/trigo/distsquare_k1_r238.dat <==
meshsize err_u ocv_u err_p ocv_p 
1.44e-01 8.06e-02 1.45 2.21e-02 1.45 
7.22e-02 2.74e-02 1.55 5.72e-03 1.95 
3.61e-02 9.46e-03 1.54 1.84e-03 1.64 
1.80e-02 3.18e-03 1.57 5.80e-04 1.66 
9.02e-03 1.06e-03 1.59 1.82e-04 1.67 
4.51e-03 3.49e-04 1.60 5.74e-05 1.66 
2.26e-03 1.16e-04 1.59 1.82e-05 1.66 


==> results/trigo/distsquare_k1_r250.dat <==
meshsize err_u ocv_u err_p ocv_p
1.44e-01 1.25e-01 1.33 3.59e-02 1.33
7.22e-02 4.47e-02 1.48 1.02e-02 1.82      
3.61e-02 1.60e-02 1.48 3.40e-03 1.58      
1.80e-02 5.57e-03 1.53 1.12e-03 1.61      
9.02e-03 1.91e-03 1.55 3.64e-04 1.62      
4.51e-03 6.44e-04 1.56 1.19e-04 1.61      
2.26e-03 2.19e-04 1.56 3.90e-05 1.61


==> results/trigo/distsquare_k1_r275.dat <==
meshsize err_u ocv_u err_p ocv_p
1.44e-01 1.92e-01 1.14 5.98e-02 1.14
7.22e-02 7.48e-02 1.36 2.05e-02 1.54      
3.61e-02 2.91e-02 1.36 7.62e-03 1.43      
1.80e-02 1.09e-02 1.42 2.71e-03 1.49      
9.02e-03 4.02e-03 1.44 9.75e-04 1.48      
4.51e-03 1.47e-03 1.45 3.51e-04 1.47      
2.26e-03 5.41e-04 1.45 1.27e-04 1.47


==> results/trigo/disttriangle_k1_r150.dat <==
meshsize err_u ocv_u err_p ocv_p
8.16e-02 7.73e-03 1.00 2.44e-03 0.50
4.06e-02 2.48e-03 1.64 8.11e-04 1.59      
2.03e-02 9.04e-04 1.45 3.18e-04 1.35      
1.03e-02 3.31e-04 1.45 1.29e-04 1.30      
5.11e-03 1.32e-04 1.33 5.64e-05 1.19      
2.58e-03 5.19e-05 1.34 2.38e-05 1.25      
1.31e-03 2.01e-05 1.37 9.54e-06 1.32


==> results/trigo/disttriangle_k1_r162.dat <==
meshsize err_u ocv_u err_p ocv_p 
8.16e-02 8.72e-03 1.24 2.59e-03 0.77 
4.06e-02 2.72e-03 1.68 8.32e-04 1.64 
2.03e-02 9.45e-04 1.52 3.00e-04 1.47 
1.03e-02 3.38e-04 1.48 1.16e-04 1.37 
5.11e-03 1.31e-04 1.37 4.94e-05 1.24 
2.58e-03 5.01e-05 1.39 2.01e-05 1.30 
1.31e-03 1.87e-05 1.42 7.79e-06 1.37 


==> results/trigo/disttriangle_k1_r175.dat <==
meshsize err_u ocv_u err_p ocv_p   
8.16e-02 9.44e-03 1.50 2.66e-03 1.12
4.06e-02 2.74e-03 1.78 7.90e-04 1.75      
2.03e-02 8.75e-04 1.65 2.53e-04 1.65      
1.03e-02 3.02e-04 1.54 9.06e-05 1.48      
5.11e-03 1.13e-04 1.41 3.66e-05 1.31      
2.58e-03 4.22e-05 1.43 1.42e-05 1.36      
1.31e-03 1.53e-05 1.46 5.31e-06 1.42


==> results/trigo/disttriangle_k1_r200.dat <==
meshsize err_u ocv_u err_p ocv_p   
8.16e-02 1.46e-02 2.00 3.85e-03 2.00
4.06e-02 3.82e-03 1.93 1.12e-03 1.77      
2.03e-02 9.46e-04 2.01 2.89e-04 1.96      
1.03e-02 2.44e-04 1.95 7.55e-05 1.94      
5.11e-03 6.10e-05 2.00 1.91e-05 1.98      
2.58e-03 1.56e-05 1.96 4.91e-06 1.96      
1.31e-03 4.03e-06 1.95 1.27e-06 1.95


==> results/trigo/disttriangle_k1_r225.dat <==
meshsize err_u ocv_u err_p ocv_p   
8.16e-02 3.42e-02 1.60 9.33e-03 1.60
4.06e-02 1.08e-02 1.66 3.30e-03 1.50      
2.03e-02 3.36e-03 1.69 1.02e-03 1.70      
1.03e-02 1.09e-03 1.63 3.31e-04 1.62      
5.11e-03 3.61e-04 1.59 1.06e-04 1.64      
2.58e-03 1.21e-04 1.57 3.47e-05 1.61      
1.31e-03 4.08e-05 1.57 1.13e-05 1.62


==> results/trigo/disttriangle_k1_r238.dat <==
meshsize err_u ocv_u err_p ocv_p 
8.16e-02 4.17e-02 1.45 1.31e-02 1.45 
4.06e-02 1.42e-02 1.56 4.93e-03 1.41 
2.03e-02 4.65e-03 1.60 1.62e-03 1.61 
1.03e-02 1.59e-03 1.55 5.61e-04 1.53 
5.11e-03 5.44e-04 1.55 1.87e-04 1.58 
2.58e-03 1.87e-04 1.54 6.31e-05 1.57 
1.31e-03 6.42e-05 1.54 2.11e-05 1.58 


==> results/trigo/disttriangle_k1_r250.dat <==
meshsize err_u ocv_u err_p ocv_p   
8.16e-02 6.82e-02 1.33 2.03e-02 1.33
4.06e-02 2.39e-02 1.51 8.01e-03 1.34      
2.03e-02 8.17e-03 1.55 2.72e-03 1.56      
1.03e-02 2.90e-03 1.49 9.89e-04 1.46      
5.11e-03 1.01e-03 1.52 3.37e-04 1.55      
2.58e-03 3.55e-04 1.51 1.17e-04 1.53      
1.31e-03 1.24e-04 1.51 4.06e-05 1.53


==> results/trigo/disttriangle_k1_r275.dat <==
meshsize err_u ocv_u err_p ocv_p   
8.16e-02 1.16e-01 1.14 3.82e-02 1.14
4.06e-02 4.40e-02 1.40 1.64e-02 1.22      
2.03e-02 1.63e-02 1.43 6.10e-03 1.43      
1.03e-02 6.31e-03 1.37 2.44e-03 1.32      
5.11e-03 2.34e-03 1.43 9.04e-04 1.43      
2.58e-03 8.84e-04 1.41 3.42e-04 1.40      
1.31e-03 3.34e-04 1.41 1.29e-04 1.41


==> results/trigo/square_k1_r150.dat <==
meshsize err_u ocv_u err_p ocv_p 
1.44e-01 1.55e-02 1.00 2.57e-03 0.50
7.22e-02 5.50e-03 1.50 9.19e-04 1.48
3.61e-02 2.04e-03 1.43 3.55e-04 1.37
1.80e-02 7.71e-04 1.40 1.39e-04 1.35
9.02e-03 2.96e-04 1.38 5.48e-05 1.34
4.51e-03 1.14e-04 1.37 2.17e-05 1.34
2.26e-03 4.44e-05 1.36 8.61e-06 1.33


==> results/trigo/square_k1_r162.dat <==
meshsize err_u ocv_u err_p ocv_p 
1.44e-01 1.84e-02 1.24 3.56e-03 0.77 
7.22e-02 6.14e-03 1.58 1.07e-03 1.73 
3.61e-02 2.16e-03 1.51 3.59e-04 1.58 
1.80e-02 7.83e-04 1.46 1.30e-04 1.47 
9.02e-03 2.89e-04 1.44 4.86e-05 1.42 
4.51e-03 1.08e-04 1.43 1.85e-05 1.39 
2.26e-03 4.03e-05 1.42 7.06e-06 1.39 


==> results/trigo/square_k1_r175.dat <==
meshsize err_u ocv_u err_p ocv_p 
1.44e-01 2.11e-02 1.50 5.02e-03 1.12
7.22e-02 6.43e-03 1.71 1.23e-03 2.03
3.61e-02 2.06e-03 1.64 3.29e-04 1.90
1.80e-02 6.98e-04 1.56 1.04e-04 1.66
9.02e-03 2.46e-04 1.50 3.63e-05 1.52
4.51e-03 8.83e-05 1.48 1.32e-05 1.46
2.26e-03 3.20e-05 1.47 4.88e-06 1.44


==> results/trigo/square_k1_r200.dat <==
meshsize err_u ocv_u err_p ocv_p 
1.44e-01 3.27e-02 2.00 1.01e-02 2.00
7.22e-02 9.49e-03 1.79 2.16e-03 2.22
3.61e-02 2.55e-03 1.90 3.87e-04 2.48
1.80e-02 6.58e-04 1.95 6.68e-05 2.53
9.02e-03 1.67e-04 1.98 1.16e-05 2.53
4.51e-03 4.20e-05 1.99 2.02e-06 2.52
2.26e-03 1.05e-05 2.00 3.54e-07 2.51


==> results/trigo/square_k1_r225.dat <==
meshsize err_u ocv_u err_p ocv_p 
1.44e-01 6.62e-02 1.60 2.07e-02 1.60
7.22e-02 2.28e-02 1.54 5.33e-03 1.95
3.61e-02 7.44e-03 1.62 1.16e-03 2.20
1.80e-02 2.37e-03 1.65 2.57e-04 2.17
9.02e-03 7.59e-04 1.65 6.47e-05 1.99
4.51e-03 2.45e-04 1.63 1.88e-05 1.78
2.26e-03 7.98e-05 1.62 5.97e-06 1.65


==> results/trigo/square_k1_r238.dat <==
meshsize err_u ocv_u err_p ocv_p 
1.44e-01 7.65e-02 1.45 2.34e-02 1.45 
7.22e-02 2.77e-02 1.47 6.26e-03 1.90 
3.61e-02 9.44e-03 1.55 1.50e-03 2.07 
1.80e-02 3.14e-03 1.59 3.67e-04 2.03 
9.02e-03 1.04e-03 1.60 9.70e-05 1.92 
4.51e-03 3.44e-04 1.60 2.79e-05 1.80 
2.26e-03 1.14e-04 1.60 8.55e-06 1.70 


==> results/trigo/square_k1_r250.dat <==
meshsize err_u ocv_u err_p ocv_p 
1.44e-01 1.19e-01 1.33 4.00e-02 1.33
7.22e-02 4.47e-02 1.41 1.24e-02 1.69
3.61e-02 1.59e-02 1.49 3.18e-03 1.97
1.80e-02 5.50e-03 1.53 7.88e-04 2.02
9.02e-03 1.88e-03 1.55 2.00e-04 1.98
4.51e-03 6.36e-04 1.56 5.27e-05 1.92
2.26e-03 2.15e-04 1.57 1.43e-05 1.88


==> results/trigo/square_k1_r275.dat <==
meshsize err_u ocv_u err_p ocv_p 
1.44e-01 1.84e-01 1.14 7.07e-02 1.14
7.22e-02 7.44e-02 1.31 2.60e-02 1.44
3.61e-02 2.87e-02 1.37 7.80e-03 1.73
1.80e-02 1.07e-02 1.42 2.19e-03 1.83
9.02e-03 3.97e-03 1.44 6.20e-04 1.82
4.51e-03 1.46e-03 1.45 1.81e-04 1.78
2.26e-03 5.33e-04 1.45 5.40e-05 1.74

